Trouble With Time: Compile Timestamps and First-Seen Date Regression in EMBER2024

Reliable first-seen dates are important for constructing temporal malware evaluation splits, but this information often comes from external services that are not equally accessible to all researchers. We investigate whether machine learning can instead estimate an executable's first-seen date or determine when its PE/COFF compilation timestamp is unreliable. Using EMBER2024, we evaluate feature-based and raw-byte models across classification, regression, ranking, and latent-reliability formulations. Direct first-seen regression produces errors comparable to a substantial portion of the dataset's collection window, and none of the evaluated scores provides a useful chronological ordering of files. Current models therefore cannot replace externally sourced first-seen metadata. In contrast, classifiers can identify timestamps that fall within specified tolerances of first seen and can detect clearly implausible timestamps with high discrimination. We also find substantial timestamp disagreement among both benign and malicious executables, indicating that unreliable timestamps are not exclusively a product of malicious manipulation. These results establish baselines and identify timestamp reliability as a distinct direction for future security-ML research.

==> tables/absolute_error_by_month_challenge.dat <==
subset month monthnum n mae p50 p75 p90 p95 meanerr
challenge 2023-09 202309 40 167.154 208.567 213.04 217.417 220.39 167.154
challenge 2023-10 202310 361 115.296 102.783 184.535 202.02 205.963 115.23
challenge 2023-11 202311 1120 68.1911 30.3047 151.957 169.206 176.317 68.015
challenge 2023-12 202312 635 100.562 129.861 143.269 155.7 161.33 100.002
challenge 2024-01 202401 300 95.5354 102.123 117.102 131.3 137.335 95.0605
challenge 2024-02 202402 315 63.2744 65.6875 83.4131 97.173 107.216 61.4406
challenge 2024-03 202403 633 45.5216 47.1738 60.9336 71.75 78.0602 38.0023
challenge 2024-04 202404 213 33.2346 29.625 43.6406 63.1324 76.032 20.2623
challenge 2024-05 202405 89 31.8345 25.9746 44.3477 66.4395 87.2242 -15.1102
challenge 2024-06 202406 118 47.8405 44.2461 63.4448 82.7621 102.769 -12.9701
challenge 2024-07 202407 111 71.6121 73.75 93.7344 118.934 137.065 -58.4349
challenge 2024-08 202408 197 98.8896 107.18 139.314 169.518 200.328 -79.8895
challenge 2024-09 202409 169 101.319 109.303 145.525 173.363 202.034 -71.9726
challenge 2024-10 202410 235 82.2348 38.1328 161.549 188.988 203.474 -65.9917
challenge 2024-11 202411 249 96.175 48.7168 195.107 216.324 231.683 -92.4215
challenge 2024-12 202412 83 142.192 143.828 221.206 253.246 262.454 -142.192


==> tables/absolute_error_by_month_test.dat <==
subset month monthnum n mae p50 p75 p90 p95 meanerr
test 2024-09 202409 57379 127.043 148.049 189.409 228.523 299.207 -126.888
test 2024-10 202410 196915 142.224 173.834 209.381 236.465 257.691 -142.199
test 2024-11 202411 195694 185.037 215.347 242.558 265.492 281.471 -185.037
test 2024-12 202412 89881 193.395 229.445 258.461 280.543 297.867 -193.395


==> tables/delta_error_by_month_challenge.dat <==
subset month monthnum n mae p50 p75 p90 p95 meanerr
challenge 2023-09 202309 40 4046.77 5487.91 5493.72 5598.53 5737.58 3541.3
challenge 2023-10 202310 361 3301.34 3099.18 5478.55 5576.35 6480.16 3127.85
challenge 2023-11 202311 1120 1713.18 465.063 919.59 5451.61 5537.84 1587.01
challenge 2023-12 202312 635 3397.3 893.657 5416.07 5527.83 11899.3 3094.52
challenge 2024-01 202401 300 3995.27 5363.2 5396.08 5493.38 8182.92 3702.95
challenge 2024-02 202402 315 3027.51 3168.71 5362.7 5476.97 6566.56 2624.05
challenge 2024-03 202403 633 2913.49 853.002 4260.6 5506.82 9880.3 2390.49
challenge 2024-04 202404 213 2947.31 3475.32 4337.53 5410.08 5421.12 2109.76
challenge 2024-05 202405 89 1833.67 627.745 3163.22 5250.37 6470.61 1147.92
challenge 2024-06 202406 118 2591.85 1137.69 3283.79 5990.3 8925.87 1568.59
challenge 2024-07 202407 111 2276.62 559.624 3160.43 5335.5 10921.7 1803.81
challenge 2024-08 202408 197 2360.05 561.651 2969.7 5279.03 7629.17 847.641
challenge 2024-09 202409 169 2247.48 809.121 2708.88 5172.76 7808.92 1010.36
challenge 2024-10 202410 235 1821.37 1247.75 2340.93 5009.88 5264.87 791.148
challenge 2024-11 202411 249 1949.6 1407.22 2382.27 5168.57 5754.77 779.506
challenge 2024-12 202412 83 2406.89 360.711 2065.38 5944.46 15740.8 -263.262


==> tables/delta_error_by_month_test.dat <==
subset month monthnum n mae p50 p75 p90 p95 meanerr
test 2024-09 202409 57379 1229.26 197.773 804.639 2870.14 6276.63 13.3968
test 2024-10 202410 196915 1551.89 233.275 990.229 3735.34 9049.19 -163.122
test 2024-11 202411 195694 2721.39 350.659 1800.79 11421.9 17927.9 -996.096
test 2024-12 202412 89881 2080.24 288.684 1271.92 5411.91 17335.5 -813.02


==> tables/lag_category_shares_benign.dat <==
label category share
benign compile_after 12.1472
benign lag_0_7d 18.8825
benign lag_8_30d 7.37153
benign lag_31_365d 15.3751
benign lag_1_5y 13.0909
benign lag_5_10y 10.041
benign lag_over_10y 23.0536


==> tables/lag_category_shares_malicious.dat <==
label category share
malicious compile_after 7.15581
malicious lag_0_7d 14.5619
malicious lag_8_30d 2.88538
malicious lag_31_365d 6.58323
malicious lag_1_5y 12.7526
malicious lag_5_10y 9.65964
malicious lag_over_10y 46.3766


==> tables/lag_quantiles_benign.dat <==
label quantile days
benign 5 -18636.5
benign 10 -7455.5
benign 25 1.6
benign 50 203.5
benign 75 3166.3
benign 90 10747.6
benign 95 19804.6
benign 99 20025


==> tables/lag_quantiles_malicious.dat <==
label quantile days
malicious 5 -4931.7
malicious 10 0
malicious 25 35.9
malicious 50 3157.3
malicious 75 6329.5
malicious 90 15020.6
malicious 95 19789.9
malicious 99 20039.3


==> tables/obviously_bad_all_features_signedrank_test.dat <==
rank column malicious_minus_benign_signed abs_malicious_minus_benign_signed
1 714 0.257223 0.257223
2 2477 0.231933 0.231933
3 2546 0.135085 0.135085
4 704 0.132926 0.132926
5 2218 0.091815 0.091815
6 2405 0.0903196 0.0903196
7 1969 0.0898448 0.0898448
8 726 0.0896706 0.0896706
9 2438 0.081647 0.081647
10 1663 0.078191 0.078191
11 2404 0.0754392 0.0754392
12 2425 0.0661139 0.0661139
13 719 0.0586843 0.0586843
14 721 0.0581795 0.0581795
15 990 0.050021 0.050021
16 1235 0.0493672 0.0493672
17 861 0.0484665 0.0484665
18 1568 0.0464653 0.0464653
19 751 0.0448235 0.0448235
20 713 0.0431558 0.0431558
21 992 0.0413333 0.0413333
22 646 0.0382637 0.0382637
23 778 0.037492 0.037492
24 2406 0.0366573 0.0366573
25 941 0.0359317 0.0359317
26 170 0.0353521 0.0353521
27 2414 0.0350087 0.0350087
28 649 0.0336986 0.0336986
29 912 0.0335413 0.0335413
30 740 0.0300566 0.0300566
31 921 0.0289485 0.0289485
32 2473 0.0269454 0.0269454
33 972 0.0266261 0.0266261
34 692 0.0242048 0.0242048
35 768 0.0240686 0.0240686
36 2409 0.0235095 0.0235095
37 1897 0.0220813 0.0220813
38 2467 0.0217977 0.0217977
39 1533 0.0207291 0.0207291
40 946 0.0206335 0.0206335
41 991 0.0205467 0.0205467
42 165 0.018518 0.018518
43 2566 0.0183494 0.0183494
44 712 0.018314 0.018314
45 2460 0.0173869 0.0173869
46 710 0.017178 0.017178
47 715 0.0159816 0.0159816
48 773 0.0158784 0.0158784
49 812 0.0158399 0.0158399
50 2476 0.0153131 0.0153131
51 2443 0.0151782 0.0151782
52 708 0.0146475 0.0146475
53 2457 0.0138928 0.0138928
54 690 0.0137929 0.0137929
55 770 0.0134106 0.0134106
56 960 0.0128741 0.0128741
57 895 0.0127479 0.0127479
58 987 0.0127189 0.0127189
59 1988 0.012571 0.012571
60 2466 0.0123039 0.0123039
61 728 0.0121715 0.0121715
62 934 0.0121578 0.0121578
63 2415 0.0121519 0.0121519
64 696 0.0120331 0.0120331
65 966 0.0120049 0.0120049
66 723 0.0116776 0.0116776
67 936 0.0115709 0.0115709
68 764 0.0112505 0.0112505
69 615 0.011151 0.011151
70 968 0.0110237 0.0110237
71 932 0.0107776 0.0107776
72 2447 0.0105535 0.0105535
73 554 0.0103879 0.0103879
74 2215 0.0101769 0.0101769
75 2461 0.0100187 0.0100187
76 2429 0.00960408 0.00960408
77 2444 0.00937881 0.00937881
78 699 0.00937278 0.00937278
79 894 0.00935115 0.00935115
80 695 0.00934337 0.00934337
81 2454 0.00915667 0.00915667
82 2236 0.00906643 0.00906643
83 169 0.00901818 0.00901818
84 1861 0.0088959 0.0088959
85 1217 0.00884716 0.00884716
86 564 0.00874981 0.00874981
87 211 0.00862167 0.00862167
88 794 0.00859976 0.00859976
89 734 0.00853821 0.00853821
90 614 0.00850762 0.00850762
91 526 0.00823489 0.00823489
92 520 0.00820445 0.00820445
93 703 0.00810979 0.00810979
94 2458 0.0081065 0.0081065
95 1355 0.00788861 0.00788861
96 687 0.00788121 0.00788121
97 849 0.00781145 0.00781145
98 2408 0.00776993 0.00776993
99 961 0.00772717 0.00772717
100 947 0.00767735 0.00767735
101 923 0.00762323 0.00762323
102 2450 0.00731212 0.00731212
103 668 0.00723605 0.00723605
104 2456 0.00714914 0.00714914
105 664 0.00704833 0.00704833
106 844 0.0070436 0.0070436
107 675 0.00700083 0.00700083
108 945 0.00691732 0.00691732
109 5 0.00687365 0.00687365
110 716 0.00686583 0.00686583
111 769 0.00682925 0.00682925
112 727 0.00668112 0.00668112
113 755 0.00662274 0.00662274
114 2446 0.00652395 0.00652395
115 154 0.00652094 0.00652094
116 2163 0.00639614 0.00639614
117 557 0.00638843 0.00638843
118 157 0.00638831 0.00638831
119 11 0.00633179 0.00633179
120 2459 0.00626334 0.00626334
121 1323 0.00614688 0.00614688
122 75 0.00611762 0.00611762
123 514 0.00602052 0.00602052
124 745 0.00601006 0.00601006
125 822 0.00600216 0.00600216
126 161 0.00594111 0.00594111
127 2430 0.0058665 0.0058665
128 1649 0.0058203 0.0058203
129 603 0.00576514 0.00576514
130 174 0.00573371 0.00573371
131 558 0.00561858 0.00561858
132 131 0.00559458 0.00559458
133 656 0.00556365 0.00556365
134 974 0.00547696 0.00547696
135 760 0.00544585 0.00544585
136 380 0.00535708 0.00535708
137 938 0.00519486 0.00519486
138 898 0.00514297 0.00514297
139 942 0.00512364 0.00512364
140 2449 0.00503288 0.00503288
141 2462 0.00498165 0.00498165
142 2171 0.00497751 0.00497751
143 885 0.00496561 0.00496561
144 953 0.00491893 0.00491893
145 1376 0.00489316 0.00489316
146 681 0.00484135 0.00484135
147 1038 0.00478822 0.00478822
148 2448 0.00476452 0.00476452
149 1611 0.00471016 0.00471016
150 95 0.00465089 0.00465089
151 2270 0.00462689 0.00462689
152 120 0.00461262 0.00461262
153 868 0.00453164 0.00453164
154 2453 0.00453142 0.00453142
155 1749 0.00450559 0.00450559
156 2188 0.00446083 0.00446083
157 613 0.00444445 0.00444445
158 585 0.00441661 0.00441661
159 587 0.00441459 0.00441459
160 573 0.00439525 0.00439525
161 643 0.00439031 0.00439031
162 2440 0.00436671 0.00436671
163 689 0.00436087 0.00436087
164 1252 0.00434796 0.00434796
165 774 0.00431873 0.00431873
166 382 0.00426351 0.00426351
167 263 0.0042434 0.0042434
168 814 0.00422609 0.00422609
169 9 0.00415526 0.00415526
170 647 0.00411608 0.00411608
171 266 0.00396024 0.00396024
172 2455 0.00393833 0.00393833
173 82 0.00390214 0.00390214
174 709 0.00389382 0.00389382
175 954 0.00382176 0.00382176
176 2465 0.00379992 0.00379992
177 864 0.00377038 0.00377038
178 1424 0.0037543 0.0037543
179 138 0.00374316 0.00374316
180 1470 0.00370446 0.00370446
181 1713 0.00365696 0.00365696
182 430 0.00364816 0.00364816
183 1319 0.00357704 0.00357704
184 208 0.0035097 0.0035097
185 2153 0.00350897 0.00350897
186 1 0.00341898 0.00341898
187 1945 0.00340403 0.00340403
188 423 0.00337947 0.00337947
189 1196 0.00337328 0.00337328
190 601 0.00333095 0.00333095
191 733 0.00322092 0.00322092
192 939 0.00318287 0.00318287
193 236 0.00315802 0.00315802
194 1756 0.00314536 0.00314536
195 2439 0.00311918 0.00311918
196 1654 0.00310475 0.00310475
197 1909 0.00309579 0.00309579
198 1439 0.00308109 0.00308109
199 200 0.00305401 0.00305401
200 862 0.003042 0.003042
201 2371 0.00301639 0.00301639
202 415 0.00299389 0.00299389
203 799 0.00295544 0.00295544
204 477 0.00295534 0.00295534
205 2423 0.00294726 0.00294726
206 522 0.00287467 0.00287467
207 276 0.00280655 0.00280655
208 746 0.00274242 0.00274242
209 748 0.00270625 0.00270625
210 673 0.00269785 0.00269785
211 579 0.00268759 0.00268759
212 832 0.00268356 0.00268356
213 611 0.00261856 0.00261856
214 1425 0.00260496 0.00260496
215 2451 0.00260439 0.00260439
216 2265 0.0025925 0.0025925
217 2031 0.00257394 0.00257394
218 173 0.00257096 0.00257096
219 167 0.00254215 0.00254215
220 847 0.00250273 0.00250273
221 1814 0.00246467 0.00246467
222 1724 0.00243812 0.00243812
223 2210 0.00243413 0.00243413
224 463 0.00243088 0.00243088
225 700 0.00240386 0.00240386
226 210 0.00239008 0.00239008
227 2424 0.00238831 0.00238831
228 860 0.00238296 0.00238296
229 1906 0.00237338 0.00237338
230 1984 0.00235524 0.00235524
231 1173 0.00233284 0.00233284
232 1389 0.00230141 0.00230141
233 738 0.00229435 0.00229435
234 2468 0.00229199 0.00229199
235 177 0.00228683 0.00228683
236 227 0.00227262 0.00227262
237 967 0.00226487 0.00226487
238 2061 0.00222778 0.00222778
239 1364 0.00220105 0.00220105
240 408 0.00217546 0.00217546
241 691 0.00217161 0.00217161
242 845 0.00217154 0.00217154
243 375 0.00216148 0.00216148
244 878 0.0021612 0.0021612
245 2130 0.00214658 0.00214658
246 720 0.00212722 0.00212722
247 951 0.00211531 0.00211531
248 559 0.00210972 0.00210972
249 47 0.00209693 0.00209693
250 1901 0.00208586 0.00208586
251 795 0.00208023 0.00208023
252 1866 0.00206581 0.00206581
253 969 0.00205835 0.00205835
254 949 0.00203767 0.00203767
255 1365 0.00203497 0.00203497
256 164 0.00202869 0.00202869
257 2119 0.00202408 0.00202408
258 782 0.00201775 0.00201775
259 531 0.00201697 0.00201697
260 72 0.00200336 0.00200336
261 1020 0.00197479 0.00197479
262 530 0.0019729 0.0019729
263 152 0.00196052 0.00196052
264 935 0.00195836 0.00195836
265 1546 0.00195214 0.00195214
266 2245 0.00194656 0.00194656
267 361 0.00193644 0.00193644
268 2349 0.00193553 0.00193553
269 142 0.00193536 0.00193536
270 252 0.00189864 0.00189864
271 213 0.00188977 0.00188977
272 940 0.00184588 0.00184588
273 377 0.00182705 0.00182705
274 975 0.00182375 0.00182375
275 212 0.00181815 0.00181815
276 594 0.00181141 0.00181141
277 539 0.00180279 0.00180279
278 52 0.00179316 0.00179316
279 2464 0.00179064 0.00179064
280 2432 0.00177749 0.00177749
281 1518 0.00176382 0.00176382
282 562 0.00176103 0.00176103
283 162 0.00174671 0.00174671
284 1317 0.00174339 0.00174339
285 982 0.00174128 0.00174128
286 102 0.00173853 0.00173853
287 392 0.00173251 0.00173251
288 930 0.00173222 0.00173222
289 2519 0.00170502 0.00170502
290 376 0.0016847 0.0016847
291 1715 0.00168082 0.00168082
292 1954 0.00167042 0.00167042
293 1634 0.00165612 0.00165612
294 64 0.00164057 0.00164057
295 0 0.00161974 0.00161974
296 515 0.00161139 0.00161139
297 550 0.00161073 0.00161073
298 962 0.00160243 0.00160243
299 2228 0.00160067 0.00160067
300 247 0.00158113 0.00158113
301 204 0.00157762 0.00157762
302 694 0.00157698 0.00157698
303 1811 0.00157617 0.00157617
304 254 0.00156811 0.00156811
305 435 0.00155004 0.00155004
306 882 0.00153547 0.00153547
307 2169 0.00151668 0.00151668
308 609 0.00150319 0.00150319
309 65 0.00150204 0.00150204
310 913 0.0015019 0.0015019
311 685 0.00149622 0.00149622
312 496 0.00148172 0.00148172
313 1489 0.0014746 0.0014746
314 985 0.00147008 0.00147008
315 1008 0.00146611 0.00146611
316 108 0.00146219 0.00146219
317 2436 0.00144746 0.00144746
318 2147 0.00144694 0.00144694
319 586 0.00143573 0.00143573
320 707 0.00142867 0.00142867
321 1218 0.00142832 0.00142832
322 533 0.00142785 0.00142785
323 350 0.00140081 0.00140081
324 2531 0.0013924 0.0013924
325 1832 0.00137939 0.00137939
326 2080 0.00137224 0.00137224
327 2046 0.00137168 0.00137168
328 1566 0.00137112 0.00137112
329 823 0.00137086 0.00137086
330 42 0.00135457 0.00135457
331 398 0.00135308 0.00135308
332 976 0.00132524 0.00132524
333 589 0.00131294 0.00131294
334 1648 0.00130729 0.00130729
335 650 0.00130385 0.00130385
336 124 0.00130357 0.00130357
337 1771 0.00129821 0.00129821
338 390 0.00129716 0.00129716
339 234 0.0012841 0.0012841
340 1995 0.00126456 0.00126456
341 158 0.00126435 0.00126435
342 1446 0.00126151 0.00126151
343 798 0.00123534 0.00123534
344 48 0.00123344 0.00123344
345 327 0.00122777 0.00122777
346 428 0.00120974 0.00120974
347 1492 0.00120414 0.00120414
348 964 0.00118588 0.00118588
349 427 0.00118492 0.00118492
350 1047 0.00117917 0.00117917
351 1258 0.00117861 0.00117861
352 420 0.00116976 0.00116976
353 2471 0.00116862 0.00116862
354 1419 0.00115736 0.00115736
355 780 0.00115585 0.00115585
356 1718 0.00115325 0.00115325
357 787 0.00115015 0.00115015
358 525 0.00113757 0.00113757
359 329 0.0011366 0.0011366
360 677 0.00113201 0.00113201
361 1796 0.00113174 0.00113174
362 429 0.00111554 0.00111554
363 1409 0.00110785 0.00110785
364 1829 0.00110073 0.00110073
365 2078 0.00108913 0.00108913
366 1368 0.00108849 0.00108849
367 282 0.0010875 0.0010875
368 1773 0.00107994 0.00107994
369 307 0.00107524 0.00107524
370 406 0.00106955 0.00106955
371 41 0.00106718 0.00106718
372 184 0.0010646 0.0010646
373 1493 0.00106378 0.00106378
374 1416 0.00105864 0.00105864
375 617 0.00103666 0.00103666
376 20 0.00103536 0.00103536
377 151 0.00103436 0.00103436
378 1257 0.00103297 0.00103297
379 386 0.00102552 0.00102552
380 483 0.00102388 0.00102388
381 421 0.00102221 0.00102221
382 1916 0.00101897 0.00101897
383 1304 0.00101544 0.00101544
384 226 0.00101215 0.00101215
385 2133 0.00101176 0.00101176
386 1183 0.00101055 0.00101055
387 1766 0.00100473 0.00100473
388 1943 0.00100233 0.00100233
389 6 0.000997894 0.000997894
390 2431 0.000997814 0.000997814
391 973 0.00099498 0.00099498
392 674 0.000987968 0.000987968
393 2190 0.00098439 0.00098439
394 216 0.000971862 0.000971862
395 371 0.000970976 0.000970976
396 983 0.0009687 0.0009687
397 2234 0.000968404 0.000968404
398 284 0.000966552 0.000966552
399 444 0.000959627 0.000959627
400 228 0.000952811 0.000952811
401 688 0.000946689 0.000946689
402 863 0.00094444 0.00094444
403 53 0.000943856 0.000943856
404 451 0.000933127 0.000933127
405 1098 0.000929161 0.000929161
406 2011 0.000927177 0.000927177
407 447 0.000924256 0.000924256
408 270 0.000923987 0.000923987
409 218 0.00091163 0.00091163
410 347 0.000909396 0.000909396
411 928 0.000900952 0.000900952
412 545 0.000896158 0.000896158
413 1544 0.000895664 0.000895664
414 2143 0.00088863 0.00088863
415 2043 0.000881965 0.000881965
416 1030 0.00087955 0.00087955
417 76 0.0008793 0.0008793
418 290 0.000878216 0.000878216
419 324 0.000877508 0.000877508
420 159 0.000868703 0.000868703
421 1016 0.000868454 0.000868454
422 570 0.000864294 0.000864294
423 144 0.000860995 0.000860995
424 2137 0.000859587 0.000859587
425 809 0.000854923 0.000854923
426 432 0.000854315 0.000854315
427 2427 0.000842039 0.000842039
428 1254 0.000841834 0.000841834
429 2108 0.000838581 0.000838581
430 328 0.000836873 0.000836873
431 516 0.000827498 0.000827498
432 45 0.000826678 0.000826678
433 459 0.000826071 0.000826071
434 2323 0.00082557 0.00082557
435 830 0.000806519 0.000806519
436 342 0.000804618 0.000804618
437 221 0.000797653 0.000797653
438 1926 0.000797252 0.000797252
439 2294 0.000796799 0.000796799
440 761 0.000794246 0.000794246
441 1378 0.000789144 0.000789144
442 1631 0.000787686 0.000787686
443 2184 0.000776168 0.000776168
444 1872 0.000772948 0.000772948
445 1953 0.000770543 0.000770543
446 797 0.00077008 0.00077008
447 535 0.00077007 0.00077007
448 188 0.000759906 0.000759906
449 2161 0.000758153 0.000758153
450 1531 0.00075787 0.00075787
451 1795 0.000754697 0.000754697
452 2148 0.000749551 0.000749551
453 2340 0.000746403 0.000746403
454 1583 0.000743449 0.000743449
455 1472 0.000737122 0.000737122
456 225 0.00073708 0.00073708
457 1920 0.000733701 0.000733701
458 255 0.000729261 0.000729261
459 1477 0.000727895 0.000727895
460 1584 0.000726754 0.000726754
461 1817 0.000725806 0.000725806
462 509 0.000724192 0.000724192
463 96 0.000723922 0.000723922
464 391 0.000722544 0.000722544
465 1655 0.000720607 0.000720607
466 1823 0.00071874 0.00071874
467 2177 0.000717664 0.000717664
468 107 0.00071729 0.00071729
469 636 0.00071683 0.00071683
470 1436 0.000709307 0.000709307
471 1725 0.000706748 0.000706748
472 552 0.000698307 0.000698307
473 680 0.000695805 0.000695805
474 2469 0.000692383 0.000692383
475 1448 0.000689685 0.000689685
476 136 0.0006861 0.0006861
477 653 0.000682039 0.000682039
478 2359 0.000677003 0.000677003
479 98 0.00067619 0.00067619
480 231 0.000674104 0.000674104
481 840 0.00067292 0.00067292
482 2152 0.000671801 0.000671801
483 114 0.000670456 0.000670456
484 1774 0.000668951 0.000668951
485 15 0.00066433 0.00066433
486 2214 0.000660661 0.000660661
487 1860 0.000654099 0.000654099
488 891 0.000649077 0.000649077
489 2536 0.000644585 0.000644585
490 1399 0.000643331 0.000643331
491 2025 0.000641865 0.000641865
492 1331 0.000637798 0.000637798
493 2273 0.000637375 0.000637375
494 2189 0.000637007 0.000637007
495 648 0.000635796 0.000635796
496 1974 0.000633524 0.000633524
497 22 0.000632175 0.000632175
498 44 0.000630733 0.000630733
499 1259 0.000630523 0.000630523
500 418 0.000628534 0.000628534
501 40 0.00062623 0.00062623
502 479 0.00062403 0.00062403
503 2463 0.000618071 0.000618071
504 13 0.000614976 0.000614976
505 198 0.00060558 0.00060558
506 1937 0.000604432 0.000604432
507 182 0.000596933 0.000596933
508 2036 0.000595368 0.000595368
509 2135 0.000592826 0.000592826
510 2067 0.000591727 0.000591727
511 580 0.000591221 0.000591221
512 2293 0.000589299 0.000589299
513 766 0.000588513 0.000588513
514 1950 0.000588242 0.000588242
515 1979 0.000587989 0.000587989
516 251 0.000584627 0.000584627
517 2470 0.000584611 0.000584611
518 999 0.000578295 0.000578295
519 379 0.000576282 0.000576282
520 2219 0.000574404 0.000574404
521 2185 0.000574397 0.000574397
522 1538 0.000571251 0.000571251
523 425 0.000570824 0.000570824
524 383 0.000564228 0.000564228
525 2099 0.000563801 0.000563801
526 959 0.000562927 0.000562927
527 2232 0.000562148 0.000562148
528 61 0.000560223 0.000560223
529 1463 0.000554899 0.000554899
530 191 0.00054114 0.00054114
531 1499 0.000538813 0.000538813
532 542 0.000532356 0.000532356
533 387 0.000524704 0.000524704
534 1750 0.000522016 0.000522016
535 257 0.000511587 0.000511587
536 657 0.000511033 0.000511033
537 2013 0.000510745 0.000510745
538 1382 0.000509824 0.000509824
539 70 0.00050708 0.00050708
540 183 0.000504238 0.000504238
541 1684 0.000502889 0.000502889
542 149 0.000500333 0.000500333
543 654 0.000493799 0.000493799
544 1604 0.00048854 0.00048854
545 322 0.000487624 0.000487624
546 771 0.000481975 0.000481975
547 2206 0.000480785 0.000480785
548 241 0.000477915 0.000477915
549 957 0.000475164 0.000475164
550 1586 0.000473696 0.000473696
551 1597 0.000470225 0.000470225
552 1263 0.000468341 0.000468341
553 455 0.00046729 0.00046729
554 115 0.000466244 0.000466244
555 1345 0.000465 0.000465
556 2166 0.000463587 0.000463587
557 478 0.000463219 0.000463219
558 129 0.000462717 0.000462717
559 563 0.000459704 0.000459704
560 78 0.000455982 0.000455982
561 583 0.000455873 0.000455873
562 2422 0.000452974 0.000452974
563 635 0.000452313 0.000452313
564 1760 0.00045146 0.00045146
565 1632 0.000445419 0.000445419
566 547 0.000443588 0.000443588
567 1081 0.000443358 0.000443358
568 268 0.000442776 0.000442776
569 756 0.000440883 0.000440883
570 55 0.000440755 0.000440755
571 907 0.000437378 0.000437378
572 595 0.000436829 0.000436829
573 503 0.000436744 0.000436744
574 190 0.000432489 0.000432489
575 2360 0.000429967 0.000429967
576 101 0.000429873 0.000429873
577 626 0.000426244 0.000426244
578 106 0.000423424 0.000423424
579 839 0.000423028 0.000423028
580 232 0.00041873 0.00041873
581 634 0.000417936 0.000417936
582 295 0.000417913 0.000417913
583 1972 0.000417272 0.000417272
584 1044 0.000413484 0.000413484
585 1606 0.0004113 0.0004113
586 2039 0.000411238 0.000411238
587 2247 0.000411047 0.000411047
588 2225 0.000409472 0.000409472
589 831 0.000409176 0.000409176
590 277 0.000408775 0.000408775
591 950 0.000408594 0.000408594
592 49 0.000407774 0.000407774
593 1733 0.000407387 0.000407387
594 195 0.000403897 0.000403897
595 2324 0.000403462 0.000403462
596 223 0.000403145 0.000403145
597 2498 0.000402397 0.000402397
598 1884 0.000399617 0.000399617
599 1779 0.000398459 0.000398459
600 1682 0.00039085 0.00039085
601 224 0.000389461 0.000389461
602 988 0.000388758 0.000388758
603 753 0.000387395 0.000387395
604 2195 0.000386968 0.000386968
605 1887 0.000383166 0.000383166
606 857 0.000378298 0.000378298
607 2064 0.000378268 0.000378268
608 666 0.000376161 0.000376161
609 1952 0.00037365 0.00037365
610 401 0.000371804 0.000371804
611 762 0.000370676 0.000370676
612 1917 0.000368507 0.000368507
613 837 0.000367162 0.000367162
614 14 0.000366786 0.000366786
615 1406 0.000366097 0.000366097
616 1231 0.000364746 0.000364746
617 242 0.000362639 0.000362639
618 34 0.00036161 0.00036161
619 1066 0.000361165 0.000361165
620 1629 0.000360463 0.000360463
621 1731 0.000359782 0.000359782
622 1723 0.000358708 0.000358708
623 1293 0.0003583 0.0003583
624 261 0.00035826 0.00035826
625 1753 0.000356634 0.000356634
626 476 0.000356369 0.000356369
627 358 0.000352613 0.000352613
628 2280 0.000351224 0.000351224
629 1301 0.00034878 0.00034878
630 1517 0.000346467 0.000346467
631 201 0.000346385 0.000346385
632 81 0.000345892 0.000345892
633 1230 0.000343207 0.000343207
634 2512 0.000342851 0.000342851
635 828 0.000337915 0.000337915
636 637 0.000336393 0.000336393
637 897 0.000334783 0.000334783
638 565 0.000334729 0.000334729
639 2203 0.00033349 0.00033349
640 1899 0.0003314 0.0003314
641 1430 0.000329796 0.000329796
642 507 0.000329311 0.000329311
643 517 0.000327376 0.000327376
644 592 0.000326285 0.000326285
645 502 0.00032616 0.00032616
646 178 0.000325235 0.000325235
647 521 0.000322609 0.000322609
648 1142 0.000320879 0.000320879
649 2054 0.000320426 0.000320426
650 291 0.000320252 0.000320252
651 404 0.000319175 0.000319175
652 333 0.000315023 0.000315023
653 1578 0.000311277 0.000311277
654 357 0.000309161 0.000309161
655 1828 0.000308611 0.000308611
656 196 0.000304017 0.000304017
657 2012 0.000301831 0.000301831
658 97 0.000301219 0.000301219
659 109 0.000300711 0.000300711
660 1315 0.000297623 0.000297623
661 528 0.000296402 0.000296402
662 1420 0.00029513 0.00029513
663 127 0.000295073 0.000295073
664 118 0.000294508 0.000294508
665 373 0.000294114 0.000294114
666 1728 0.000291842 0.000291842
667 1175 0.000290311 0.000290311
668 38 0.000286966 0.000286966
669 155 0.000282572 0.000282572
670 1412 0.000281743 0.000281743
671 2150 0.000281219 0.000281219
672 323 0.00028104 0.00028104
673 880 0.00028071 0.00028071
674 1951 0.000278821 0.000278821
675 682 0.000277007 0.000277007
676 619 0.000276898 0.000276898
677 1708 0.000274416 0.000274416
678 1992 0.000273169 0.000273169
679 366 0.000272327 0.000272327
680 1734 0.000270683 0.000270683
681 590 0.000268293 0.000268293
682 69 0.00026812 0.00026812
683 470 0.000267572 0.000267572
684 467 0.000267373 0.000267373
685 460 0.000266638 0.000266638
686 63 0.000266471 0.000266471
687 192 0.000264321 0.000264321
688 308 0.000264147 0.000264147
689 852 0.000262923 0.000262923
690 2227 0.000262838 0.000262838
691 2541 0.000261835 0.000261835
692 1626 0.00026078 0.00026078
693 1719 0.000259928 0.000259928
694 1190 0.000256227 0.000256227
695 1023 0.000253906 0.000253906
696 355 0.000253305 0.000253305
697 94 0.00025203 0.00025203
698 1571 0.000250709 0.000250709
699 35 0.000248589 0.000248589
700 405 0.000247559 0.000247559
701 1790 0.000244598 0.000244598
702 1284 0.000239272 0.000239272
703 468 0.000238717 0.000238717
704 197 0.00023585 0.00023585
705 2084 0.000235594 0.000235594
706 122 0.000232334 0.000232334
707 672 0.000231599 0.000231599
708 349 0.000231019 0.000231019
709 2162 0.000230465 0.000230465
710 2224 0.000229549 0.000229549
711 1612 0.000229312 0.000229312
712 137 0.000227757 0.000227757
713 1657 0.000226715 0.000226715
714 2527 0.000225952 0.000225952
715 724 0.000225737 0.000225737
716 1574 0.000224914 0.000224914
717 397 0.000223376 0.000223376
718 186 0.00022291 0.00022291
719 1857 0.000221773 0.000221773
720 1338 0.000221636 0.000221636
721 260 0.000221504 0.000221504
722 639 0.000219635 0.000219635
723 1558 0.0002189 0.0002189
724 1117 0.000218707 0.000218707
725 1374 0.000216521 0.000216521
726 388 0.000213907 0.000213907
727 2370 0.000212755 0.000212755
728 1844 0.000212661 0.000212661
729 367 0.000212439 0.000212439
730 597 0.000210511 0.000210511
731 1220 0.000210394 0.000210394
732 1076 0.000210072 0.000210072
733 189 0.000208439 0.000208439
734 465 0.000207321 0.000207321
735 2110 0.00020564 0.00020564
736 1111 0.000205246 0.000205246
737 1646 0.000204728 0.000204728
738 1344 0.000204124 0.000204124
739 607 0.000203289 0.000203289
740 1941 0.000203067 0.000203067
741 1933 0.00019879 0.00019879
742 280 0.000197576 0.000197576
743 461 0.000197494 0.000197494
744 1752 0.000196738 0.000196738
745 1797 0.000195523 0.000195523
746 86 0.000194646 0.000194646
747 1171 0.000194547 0.000194547
748 433 0.000193983 0.000193983
749 669 0.00019281 0.00019281
750 1403 0.000192443 0.000192443
751 19 0.0001923 0.0001923
752 1679 0.000189949 0.000189949
753 300 0.000189352 0.000189352
754 419 0.000188608 0.000188608
755 2006 0.000187106 0.000187106
756 1135 0.000186279 0.000186279
757 2268 0.000186125 0.000186125
758 493 0.000185513 0.000185513
759 2132 0.000181065 0.000181065
760 2049 0.000180613 0.000180613
761 504 0.000180352 0.000180352
762 2313 0.000180176 0.000180176
763 2369 0.000179304 0.000179304
764 815 0.000178407 0.000178407
765 1052 0.000174718 0.000174718
766 90 0.000172755 0.000172755
767 2151 0.000170795 0.000170795
768 279 0.000170128 0.000170128
769 518 0.000169582 0.000169582
770 512 0.00016955 0.00016955
771 296 0.000169198 0.000169198
772 180 0.000169048 0.000169048
773 2032 0.000168782 0.000168782
774 214 0.000168661 0.000168661
775 74 0.000168247 0.000168247
776 1408 0.000167979 0.000167979
777 1931 0.000167622 0.000167622
778 441 0.000167027 0.000167027
779 1366 0.000163451 0.000163451
780 1285 0.000162913 0.000162913
781 944 0.000161911 0.000161911
782 274 0.000160581 0.000160581
783 438 0.000160496 0.000160496
784 1876 0.000159229 0.000159229
785 1570 0.000159086 0.000159086
786 488 0.000157514 0.000157514
787 341 0.000157143 0.000157143
788 754 0.000156704 0.000156704
789 1845 0.000156408 0.000156408
790 1354 0.00015531 0.00015531
791 62 0.000154966 0.000154966
792 337 0.000153966 0.000153966
793 2515 0.000153203 0.000153203
794 2496 0.000152924 0.000152924
795 790 0.000151873 0.000151873
796 1027 0.000151432 0.000151432
797 287 0.000151173 0.000151173
798 604 0.000150594 0.000150594
799 2426 0.000147197 0.000147197
800 1706 0.000146962 0.000146962
801 292 0.000145605 0.000145605
802 1508 0.000145571 0.000145571
803 2534 0.000145248 0.000145248
804 2086 0.000145237 0.000145237
805 1427 0.000144852 0.000144852
806 310 0.000144309 0.000144309
807 1582 0.000142983 0.000142983
808 683 0.000142055 0.000142055
809 1346 0.000141915 0.000141915
810 1569 0.0001415 0.0001415
811 88 0.000139816 0.000139816
812 920 0.000139083 0.000139083
813 24 0.000137303 0.000137303
814 1949 0.000136176 0.000136176
815 1881 0.000135984 0.000135984
816 352 0.000134453 0.000134453
817 1269 0.000132802 0.000132802
818 314 0.000132654 0.000132654
819 792 0.000131712 0.000131712
820 2558 0.000131099 0.000131099
821 1975 0.000130489 0.000130489
822 128 0.000130466 0.000130466
823 1379 0.000129764 0.000129764
824 621 0.000129755 0.000129755
825 2173 0.000128977 0.000128977
826 1824 0.000128438 0.000128438
827 1740 0.000127346 0.000127346
828 334 0.000127132 0.000127132
829 1813 0.000124975 0.000124975
830 1032 0.000123721 0.000123721
831 1414 0.000123439 0.000123439
832 1507 0.000121263 0.000121263
833 1966 0.000120027 0.000120027
834 91 0.000118191 0.000118191
835 2552 0.000117612 0.000117612
836 1980 0.000117076 0.000117076
837 2269 0.000116343 0.000116343
838 416 0.000116105 0.000116105
839 1453 0.000115444 0.000115444
840 612 0.000112676 0.000112676
841 1616 0.000112407 0.000112407
842 281 0.000110974 0.000110974
843 873 0.000110611 0.000110611
844 1696 0.000108049 0.000108049
845 2179 0.000107807 0.000107807
846 735 0.00010709 0.00010709
847 318 0.000107045 0.000107045
848 2072 0.000104266 0.000104266
849 73 0.000104195 0.000104195
850 1530 0.000103655 0.000103655
851 1063 0.000103417 0.000103417
852 1775 0.000103362 0.000103362
853 1707 0.000102596 0.000102596
854 1335 0.0001019 0.0001019
855 453 0.000101516 0.000101516
856 2308 9.79404e-05 9.79404e-05
857 2287 9.32961e-05 9.32961e-05
858 203 9.25028e-05 9.25028e-05
859 2343 9.25021e-05 9.25021e-05
860 458 9.23429e-05 9.23429e-05
861 1011 9.16793e-05 9.16793e-05
862 1018 9.08634e-05 9.08634e-05
863 2510 9.07931e-05 9.07931e-05
864 1520 8.95815e-05 8.95815e-05
865 909 8.76881e-05 8.76881e-05
866 1040 8.76307e-05 8.76307e-05
867 2069 8.69427e-05 8.69427e-05
868 1976 8.64781e-05 8.64781e-05
869 21 8.53788e-05 8.53788e-05
870 1921 8.40809e-05 8.40809e-05
871 2362 8.40567e-05 8.40567e-05
872 1772 8.39918e-05 8.39918e-05
873 1505 8.29764e-05 8.29764e-05
874 576 8.23403e-05 8.23403e-05
875 1660 8.20675e-05 8.20675e-05
876 326 8.15268e-05 8.15268e-05
877 1777 7.96425e-05 7.96425e-05
878 1922 7.88553e-05 7.88553e-05
879 1754 7.80314e-05 7.80314e-05
880 804 7.79409e-05 7.79409e-05
881 1964 7.73003e-05 7.73003e-05
882 217 7.72046e-05 7.72046e-05
883 2559 7.69902e-05 7.69902e-05
884 872 7.67628e-05 7.67628e-05
885 1572 7.62203e-05 7.62203e-05
886 2123 7.59809e-05 7.59809e-05
887 1244 7.54275e-05 7.54275e-05
888 321 7.51536e-05 7.51536e-05
889 1987 7.50776e-05 7.50776e-05
890 833 7.45972e-05 7.45972e-05
891 1621 7.42057e-05 7.42057e-05
892 1539 7.36336e-05 7.36336e-05
893 1659 7.35706e-05 7.35706e-05
894 786 7.3112e-05 7.3112e-05
895 841 7.30335e-05 7.30335e-05
896 2204 7.27684e-05 7.27684e-05
897 1423 7.27583e-05 7.27583e-05
898 1457 7.18403e-05 7.18403e-05
899 2344 7.15518e-05 7.15518e-05
900 2009 7.09149e-05 7.09149e-05
901 725 7.00701e-05 7.00701e-05
902 1787 7.0066e-05 7.0066e-05
903 2005 7.00489e-05 7.00489e-05
904 858 6.97549e-05 6.97549e-05
905 1627 6.93742e-05 6.93742e-05
906 466 6.88019e-05 6.88019e-05
907 267 6.6573e-05 6.6573e-05
908 679 6.65694e-05 6.65694e-05
909 1429 6.65237e-05 6.65237e-05
910 368 6.50966e-05 6.50966e-05
911 1912 6.50167e-05 6.50167e-05
912 111 6.40487e-05 6.40487e-05
913 1192 6.3879e-05 6.3879e-05
914 984 6.36319e-05 6.36319e-05
915 2295 6.3312e-05 6.3312e-05
916 2122 6.32925e-05 6.32925e-05
917 2145 6.24216e-05 6.24216e-05
918 132 6.14725e-05 6.14725e-05
919 2095 5.99805e-05 5.99805e-05
920 902 5.99362e-05 5.99362e-05
921 693 5.95566e-05 5.95566e-05
922 827 5.60196e-05 5.60196e-05
923 2128 5.52889e-05 5.52889e-05
924 2223 5.52725e-05 5.52725e-05
925 462 5.42983e-05 5.42983e-05
926 1452 5.39809e-05 5.39809e-05
927 1743 5.34369e-05 5.34369e-05
928 285 5.3017e-05 5.3017e-05
929 1644 5.22144e-05 5.22144e-05
930 979 5.2158e-05 5.2158e-05
931 1802 5.19924e-05 5.19924e-05
932 1652 5.1959e-05 5.1959e-05
933 1482 5.15242e-05 5.15242e-05
934 1758 5.12033e-05 5.12033e-05
935 336 5.10122e-05 5.10122e-05
936 1495 5.10113e-05 5.10113e-05
937 1647 4.97098e-05 4.97098e-05
938 286 4.95147e-05 4.95147e-05
939 1503 4.94189e-05 4.94189e-05
940 1905 4.90802e-05 4.90802e-05
941 1549 4.90104e-05 4.90104e-05
942 2325 4.88646e-05 4.88646e-05
943 498 4.87373e-05 4.87373e-05
944 1936 4.80629e-05 4.80629e-05
945 2495 4.77468e-05 4.77468e-05
946 1638 4.76494e-05 4.76494e-05
947 2382 4.74938e-05 4.74938e-05
948 1398 4.72804e-05 4.72804e-05
949 910 4.66069e-05 4.66069e-05
950 1821 4.55289e-05 4.55289e-05
951 2104 4.54719e-05 4.54719e-05
952 2062 4.45159e-05 4.45159e-05
953 551 4.41703e-05 4.41703e-05
954 2217 4.40319e-05 4.40319e-05
955 1127 4.2634e-05 4.2634e-05
956 1587 4.21485e-05 4.21485e-05
957 546 4.21299e-05 4.21299e-05
958 1665 4.19868e-05 4.19868e-05
959 1727 4.14773e-05 4.14773e-05
960 1858 4.14534e-05 4.14534e-05
961 1441 4.13243e-05 4.13243e-05
962 293 4.12783e-05 4.12783e-05
963 1865 4.11064e-05 4.11064e-05
964 1502 3.97286e-05 3.97286e-05
965 1610 3.87818e-05 3.87818e-05
966 2116 3.86142e-05 3.86142e-05
967 1198 3.84195e-05 3.84195e-05
968 901 3.83235e-05 3.83235e-05
969 2307 3.79892e-05 3.79892e-05
970 1702 3.79404e-05 3.79404e-05
971 918 3.78883e-05 3.78883e-05
972 1300 3.74404e-05 3.74404e-05
973 1253 3.68512e-05 3.68512e-05
974 2543 3.64915e-05 3.64915e-05
975 2001 3.56441e-05 3.56441e-05
976 271 3.56139e-05 3.56139e-05
977 269 3.53508e-05 3.53508e-05
978 2547 3.50397e-05 3.50397e-05
979 1273 3.49979e-05 3.49979e-05
980 1188 3.45864e-05 3.45864e-05
981 1490 3.4121e-05 3.4121e-05
982 2383 3.33666e-05 3.33666e-05
983 971 3.32489e-05 3.32489e-05
984 1523 3.30662e-05 3.30662e-05
985 492 3.2578e-05 3.2578e-05
986 1603 3.16974e-05 3.16974e-05
987 85 3.16452e-05 3.16452e-05
988 718 3.14117e-05 3.14117e-05
989 2082 3.13992e-05 3.13992e-05
990 2271 3.04757e-05 3.04757e-05
991 1608 3.00559e-05 3.00559e-05
992 1347 2.98471e-05 2.98471e-05
993 384 2.97906e-05 2.97906e-05
994 1363 2.97304e-05 2.97304e-05
995 1242 2.95933e-05 2.95933e-05
996 1033 2.95542e-05 2.95542e-05
997 2022 2.93158e-05 2.93158e-05
998 2363 2.92796e-05 2.92796e-05
999 249 2.91478e-05 2.91478e-05
1000 1219 2.90139e-05 2.90139e-05
1001 472 2.89389e-05 2.89389e-05
1002 315 2.89166e-05 2.89166e-05
1003 670 2.88219e-05 2.88219e-05
1004 283 2.87213e-05 2.87213e-05
1005 1348 2.86695e-05 2.86695e-05
1006 325 2.82932e-05 2.82932e-05
1007 100 2.62382e-05 2.62382e-05
1008 1737 2.61267e-05 2.61267e-05
1009 903 2.60091e-05 2.60091e-05
1010 2303 2.57311e-05 2.57311e-05
1011 1843 2.54226e-05 2.54226e-05
1012 628 2.51526e-05 2.51526e-05
1013 1698 2.49681e-05 2.49681e-05
1014 18 2.49534e-05 2.49534e-05
1015 302 2.48952e-05 2.48952e-05
1016 1891 2.46899e-05 2.46899e-05
1017 1962 2.46643e-05 2.46643e-05
1018 622 2.40184e-05 2.40184e-05
1019 1914 2.39137e-05 2.39137e-05
1020 1818 2.37884e-05 2.37884e-05
1021 800 2.32885e-05 2.32885e-05
1022 385 2.32808e-05 2.32808e-05
1023 1524 2.31893e-05 2.31893e-05
1024 1985 2.17097e-05 2.17097e-05
1025 1124 2.12501e-05 2.12501e-05
1026 1343 2.11596e-05 2.11596e-05
1027 298 2.07764e-05 2.07764e-05
1028 2379 2.07755e-05 2.07755e-05
1029 846 2.06507e-05 2.06507e-05
1030 1895 2.06027e-05 2.06027e-05
1031 584 2.03677e-05 2.03677e-05
1032 1397 2.03062e-05 2.03062e-05
1033 1372 2.01948e-05 2.01948e-05
1034 2221 2.00399e-05 2.00399e-05
1035 593 1.98303e-05 1.98303e-05
1036 1521 1.97887e-05 1.97887e-05
1037 1428 1.94404e-05 1.94404e-05
1038 2396 1.9285e-05 1.9285e-05
1039 2026 1.82814e-05 1.82814e-05
1040 1168 1.8196e-05 1.8196e-05
1041 1850 1.79532e-05 1.79532e-05
1042 1395 1.77749e-05 1.77749e-05
1043 892 1.77543e-05 1.77543e-05
1044 1548 1.77471e-05 1.77471e-05
1045 1519 1.76217e-05 1.76217e-05
1046 2199 1.6817e-05 1.6817e-05
1047 240 1.666e-05 1.666e-05
1048 2376 1.62526e-05 1.62526e-05
1049 2403 1.56278e-05 1.56278e-05
1050 2160 1.52147e-05 1.52147e-05
1051 1241 1.46701e-05 1.46701e-05
1052 2276 1.467e-05 1.467e-05
1053 2222 1.45629e-05 1.45629e-05
1054 1204 1.45422e-05 1.45422e-05
1055 2085 1.43725e-05 1.43725e-05
1056 1393 1.42657e-05 1.42657e-05
1057 2400 1.39722e-05 1.39722e-05
1058 853 1.3891e-05 1.3891e-05
1059 2035 1.21423e-05 1.21423e-05
1060 788 1.19035e-05 1.19035e-05
1061 698 1.1841e-05 1.1841e-05
1062 2144 1.14763e-05 1.14763e-05
1063 2385 1.14555e-05 1.14555e-05
1064 1332 1.09861e-05 1.09861e-05
1065 1851 1.03966e-05 1.03966e-05
1066 640 1.03624e-05 1.03624e-05
1067 917 1.0302e-05 1.0302e-05
1068 1097 9.93311e-06 9.93311e-06
1069 2021 9.62867e-06 9.62867e-06
1070 789 9.48119e-06 9.48119e-06
1071 2146 9.25262e-06 9.25262e-06
1072 1786 9.09951e-06 9.09951e-06
1073 2474 8.98213e-06 8.98213e-06
1074 1191 8.87423e-06 8.87423e-06
1075 2338 8.62333e-06 8.62333e-06
1076 1555 8.54372e-06 8.54372e-06
1077 1015 7.94239e-06 7.94239e-06
1078 301 7.92465e-06 7.92465e-06
1079 2014 7.86112e-06 7.86112e-06
1080 1809 7.60154e-06 7.60154e-06
1081 1351 7.53939e-06 7.53939e-06
1082 1266 7.52074e-06 7.52074e-06
1083 1449 7.24483e-06 7.24483e-06
1084 1839 6.44699e-06 6.44699e-06
1085 2154 6.16415e-06 6.16415e-06
1086 1210 6.00688e-06 6.00688e-06
1087 1886 5.87804e-06 5.87804e-06
1088 1998 5.42113e-06 5.42113e-06
1089 842 5.41495e-06 5.41495e-06
1090 1768 5.26618e-06 5.26618e-06
1091 2356 5.19501e-06 5.19501e-06
1092 625 5.00992e-06 5.00992e-06
1093 2357 4.6465e-06 4.6465e-06
1094 1971 3.80026e-06 3.80026e-06
1095 2098 3.66327e-06 3.66327e-06
1096 2335 3.53512e-06 3.53512e-06
1097 2246 3.48173e-06 3.48173e-06
1098 1816 3.45549e-06 3.45549e-06
1099 1447 3.21696e-06 3.21696e-06
1100 1072 3.01459e-06 3.01459e-06
1101 2342 2.873e-06 2.873e-06
1102 1607 2.73158e-06 2.73158e-06
1103 1039 2.5809e-06 2.5809e-06
1104 1328 2.52855e-06 2.52855e-06
1105 2238 2.31329e-06 2.31329e-06
1106 1871 2.17539e-06 2.17539e-06
1107 2310 2.16892e-06 2.16892e-06
1108 825 1.96099e-06 1.96099e-06
1109 246 1.93405e-06 1.93405e-06
1110 1882 1.87485e-06 1.87485e-06
1111 1918 1.27747e-06 1.27747e-06
1112 659 1.24149e-06 1.24149e-06
1113 2229 1.01874e-06 1.01874e-06
1114 2178 9.68645e-07 9.68645e-07
1115 1333 9.25578e-07 9.25578e-07
1116 1075 2.12153e-07 2.12153e-07
1117 2186 1.02971e-07 1.02971e-07
1118 1049 9.38983e-08 9.38983e-08
1119 1739 0 0
1120 2485 0 0
1121 2395 0 0
1122 2392 0 0
1123 2484 0 0
1124 1670 0 0
1125 2480 0 0
1126 1751 0 0
1127 1746 0 0
1128 1745 0 0
1129 1664 0 0
1130 2481 0 0
1131 1669 0 0
1132 1668 0 0
1133 2483 0 0
1134 1680 0 0
1135 1674 0 0
1136 1704 0 0
1137 2435 0 0
1138 1710 0 0
1139 1703 0 0
1140 2434 0 0
1141 2420 0 0
1142 1716 0 0
1143 1717 0 0
1144 2419 0 0
1145 1720 0 0
1146 1695 0 0
1147 1722 0 0
1148 1690 0 0
1149 1687 0 0
1150 1672 0 0
1151 1685 0 0
1152 1726 0 0
1153 1683 0 0
1154 2399 0 0
1155 1729 0 0
1156 1732 0 0
1157 1681 0 0
1158 2437 0 0
1159 2475 0 0
1160 1677 0 0
1161 1676 0 0
1162 4 0 0
1163 1675 0 0
1164 2398 0 0
1165 1735 0 0
1166 2418 0 0
1167 2486 0 0
1168 2156 0 0
1169 2487 0 0
1170 2542 0 0
1171 2540 0 0
1172 1540 0 0
1173 1542 0 0
1174 1545 0 0
1175 2539 0 0
1176 1550 0 0
1177 2538 0 0
1178 2537 0 0
1179 1552 0 0
1180 1537 0 0
1181 1553 0 0
1182 1559 0 0
1183 2533 0 0
1184 1562 0 0
1185 1564 0 0
1186 1565 0 0
1187 2532 0 0
1188 2530 0 0
1189 2529 0 0
1190 2528 0 0
1191 2526 0 0
1192 2535 0 0
1193 2525 0 0
1194 1535 0 0
1195 1532 0 0
1196 2564 0 0
1197 1486 0 0
1198 1487 0 0
1199 2563 0 0
1200 2562 0 0
1201 1500 0 0
1202 2561 0 0
1203 2557 0 0
1204 1506 0 0
1205 2556 0 0
1206 2544 0 0
1207 2555 0 0
1208 1511 0 0
1209 1514 0 0
1210 2554 0 0
1211 2553 0 0
1212 2550 0 0
1213 2549 0 0
1214 2548 0 0
1215 1525 0 0
1216 1526 0 0
1217 2 0 0
1218 1510 0 0
1219 2524 0 0
1220 2523 0 0
1221 2522 0 0
1222 1615 0 0
1223 2505 0 0
1224 1617 0 0
1225 1619 0 0
1226 2504 0 0
1227 1624 0 0
1228 2503 0 0
1229 2502 0 0
1230 1628 0 0
1231 2501 0 0
1232 1614 0 0
1233 2500 0 0
1234 2499 0 0
1235 2497 0 0
1236 1642 0 0
1237 2494 0 0
1238 2493 0 0
1239 2492 0 0
1240 2491 0 0
1241 2490 0 0
1242 2489 0 0
1243 2488 0 0
1244 1640 0 0
1245 1613 0 0
1246 2506 0 0
1247 2507 0 0
1248 1575 0 0
1249 2521 0 0
1250 1581 0 0
1251 2520 0 0
1252 3 0 0
1253 1585 0 0
1254 2518 0 0
1255 2517 0 0
1256 2516 0 0
1257 1588 0 0
1258 1590 0 0
1259 1591 0 0
1260 1593 0 0
1261 1594 0 0
1262 1596 0 0
1263 2514 0 0
1264 1602 0 0
1265 2513 0 0
1266 1605 0 0
1267 2511 0 0
1268 2509 0 0
1269 1609 0 0
1270 2508 0 0
1271 1656 0 0
1272 2391 0 0
1273 2373 0 0
1274 2389 0 0
1275 2016 0 0
1276 2017 0 0
1277 2018 0 0
1278 2020 0 0
1279 2266 0 0
1280 2027 0 0
1281 2030 0 0
1282 2264 0 0
1283 2033 0 0
1284 2034 0 0
1285 2038 0 0
1286 2048 0 0
1287 2261 0 0
1288 2259 0 0
1289 2051 0 0
1290 2258 0 0
1291 2052 0 0
1292 2257 0 0
1293 2055 0 0
1294 1480 0 0
1295 2255 0 0
1296 2015 0 0
1297 2275 0 0
1298 2010 0 0
1299 2008 0 0
1300 1967 0 0
1301 1973 0 0
1302 2296 0 0
1303 2292 0 0
1304 1977 0 0
1305 1978 0 0
1306 2290 0 0
1307 1981 0 0
1308 1983 0 0
1309 2289 0 0
1310 2063 0 0
1311 2288 0 0
1312 2284 0 0
1313 1991 0 0
1314 2282 0 0
1315 1994 0 0
1316 1996 0 0
1317 2002 0 0
1318 2003 0 0
1319 2281 0 0
1320 2277 0 0
1321 2007 0 0
1322 2286 0 0
1323 2251 0 0
1324 2065 0 0
1325 2249 0 0
1326 2115 0 0
1327 2117 0 0
1328 2121 0 0
1329 2198 0 0
1330 2193 0 0
1331 2192 0 0
1332 2191 0 0
1333 2127 0 0
1334 2182 0 0
1335 2181 0 0
1336 2113 0 0
1337 2134 0 0
1338 2136 0 0
1339 2138 0 0
1340 2139 0 0
1341 2141 0 0
1342 2176 0 0
1343 2149 0 0
1344 2174 0 0
1345 2172 0 0
1346 2165 0 0
1347 2155 0 0
1348 2180 0 0
1349 2298 0 0
1350 2200 0 0
1351 2201 0 0
1352 2244 0 0
1353 2070 0 0
1354 2239 0 0
1355 2074 0 0
1356 2075 0 0
1357 2076 0 0
1358 2079 0 0
1359 2237 0 0
1360 2231 0 0
1361 2087 0 0
1362 2111 0 0
1363 2091 0 0
1364 2093 0 0
1365 2094 0 0
1366 2096 0 0
1367 2097 0 0
1368 2220 0 0
1369 2101 0 0
1370 2103 0 0
1371 2216 0 0
1372 2213 0 0
1373 2207 0 0
1374 2092 0 0
1375 2390 0 0
1376 1965 0 0
1377 2301 0 0
1378 1812 0 0
1379 2158 0 0
1380 2372 0 0
1381 1820 0 0
1382 2368 0 0
1383 2366 0 0
1384 1826 0 0
1385 1827 0 0
1386 2365 0 0
1387 1830 0 0
1388 2358 0 0
1389 1833 0 0
1390 1835 0 0
1391 1836 0 0
1392 1837 0 0
1393 1846 0 0
1394 1848 0 0
1395 1849 0 0
1396 1854 0 0
1397 1855 0 0
1398 2354 0 0
1399 1810 0 0
1400 1807 0 0
1401 1805 0 0
1402 1803 0 0
1403 1759 0 0
1404 2387 0 0
1405 1763 0 0
1406 1764 0 0
1407 1770 0 0
1408 2386 0 0
1409 2384 0 0
1410 2381 0 0
1411 1776 0 0
1412 2380 0 0
1413 1856 0 0
1414 1778 0 0
1415 1784 0 0
1416 2378 0 0
1417 1789 0 0
1418 2377 0 0
1419 1791 0 0
1420 2375 0 0
1421 1798 0 0
1422 1799 0 0
1423 1800 0 0
1424 2374 0 0
1425 1782 0 0
1426 2353 0 0
1427 2350 0 0
1428 2348 0 0
1429 2321 0 0
1430 1923 0 0
1431 1924 0 0
1432 2317 0 0
1433 1932 0 0
1434 2316 0 0
1435 2315 0 0
1436 1938 0 0
1437 1939 0 0
1438 2314 0 0
1439 2327 0 0
1440 2312 0 0
1441 2311 0 0
1442 1946 0 0
1443 1947 0 0
1444 2309 0 0
1445 2305 0 0
1446 2302 0 0
1447 1956 0 0
1448 1958 0 0
1449 1960 0 0
1450 1961 0 0
1451 1944 0 0
1452 2300 0 0
1453 2328 0 0
1454 1915 0 0
1455 2347 0 0
1456 2346 0 0
1457 1869 0 0
1458 1873 0 0
1459 1874 0 0
1460 2341 0 0
1461 2339 0 0
1462 1878 0 0
1463 1879 0 0
1464 1883 0 0
1465 2329 0 0
1466 1892 0 0
1467 2336 0 0
1468 1898 0 0
1469 1900 0 0
1470 1902 0 0
1471 1904 0 0
1472 2334 0 0
1473 1910 0 0
1474 1911 0 0
1475 2333 0 0
1476 1913 0 0
1477 1893 0 0
1478 2059 0 0
1479 1283 0 0
1480 1080 0 0
1481 1182 0 0
1482 1184 0 0
1483 1185 0 0
1484 1186 0 0
1485 1187 0 0
1486 810 0 0
1487 808 0 0
1488 1189 0 0
1489 807 0 0
1490 1193 0 0
1491 1194 0 0
1492 806 0 0
1493 1197 0 0
1494 1199 0 0
1495 805 0 0
1496 1201 0 0
1497 1203 0 0
1498 1205 0 0
1499 1207 0 0
1500 1209 0 0
1501 1211 0 0
1502 1181 0 0
1503 1180 0 0
1504 813 0 0
1505 1177 0 0
1506 1151 0 0
1507 1152 0 0
1508 1153 0 0
1509 1157 0 0
1510 1158 0 0
1511 1160 0 0
1512 1161 0 0
1513 1162 0 0
1514 1163 0 0
1515 829 0 0
1516 801 0 0
1517 826 0 0
1518 824 0 0
1519 1167 0 0
1520 1169 0 0
1521 1170 0 0
1522 1172 0 0
1523 1174 0 0
1524 820 0 0
1525 819 0 0
1526 817 0 0
1527 816 0 0
1528 1166 0 0
1529 1150 0 0
1530 1215 0 0
1531 1221 0 0
1532 1270 0 0
1533 1271 0 0
1534 1275 0 0
1535 1276 0 0
1536 1278 0 0
1537 1281 0 0
1538 1282 0 0
1539 2565 0 0
1540 1286 0 0
1541 1287 0 0
1542 1288 0 0
1543 1289 0 0
1544 1291 0 0
1545 1292 0 0
1546 1294 0 0
1547 1297 0 0
1548 1305 0 0
1549 1307 0 0
1550 1309 0 0
1551 1310 0 0
1552 1311 0 0
1553 1268 0 0
1554 1261 0 0
1555 775 0 0
1556 1260 0 0
1557 1222 0 0
1558 1223 0 0
1559 1224 0 0
1560 796 0 0
1561 1227 0 0
1562 1228 0 0
1563 793 0 0
1564 784 0 0
1565 1233 0 0
1566 783 0 0
1567 1216 0 0
1568 1236 0 0
1569 1238 0 0
1570 1239 0 0
1571 1240 0 0
1572 1245 0 0
1573 1246 0 0
1574 1247 0 0
1575 779 0 0
1576 1251 0 0
1577 777 0 0
1578 1255 0 0
1579 1237 0 0
1580 1149 0 0
1581 1148 0 0
1582 1147 0 0
1583 887 0 0
1584 1022 0 0
1585 1028 0 0
1586 1029 0 0
1587 1031 0 0
1588 1034 0 0
1589 1036 0 0
1590 884 0 0
1591 1037 0 0
1592 1041 0 0
1593 883 0 0
1594 1043 0 0
1595 1045 0 0
1596 879 0 0
1597 1050 0 0
1598 1051 0 0
1599 1053 0 0
1600 1054 0 0
1601 1055 0 0
1602 1056 0 0
1603 1057 0 0
1604 1019 0 0
1605 1017 0 0
1606 1014 0 0
1607 1013 0 0
1608 929 0 0
1609 924 0 0
1610 919 0 0
1611 980 0 0
1612 986 0 0
1613 908 0 0
1614 905 0 0
1615 904 0 0
1616 995 0 0
1617 996 0 0
1618 1058 0 0
1619 900 0 0
1620 998 0 0
1621 1000 0 0
1622 1001 0 0
1623 1002 0 0
1624 1004 0 0
1625 1005 0 0
1626 896 0 0
1627 893 0 0
1628 1009 0 0
1629 1012 0 0
1630 997 0 0
1631 875 0 0
1632 1060 0 0
1633 1061 0 0
1634 1106 0 0
1635 1108 0 0
1636 1109 0 0
1637 1110 0 0
1638 1114 0 0
1639 1116 0 0
1640 1118 0 0
1641 1119 0 0
1642 854 0 0
1643 1120 0 0
1644 1105 0 0
1645 1121 0 0
1646 1122 0 0
1647 1128 0 0
1648 1129 0 0
1649 1130 0 0
1650 1131 0 0
1651 1140 0 0
1652 1141 0 0
1653 1143 0 0
1654 1145 0 0
1655 1146 0 0
1656 850 0 0
1657 1312 0 0
1658 1102 0 0
1659 1099 0 0
1660 1064 0 0
1661 1067 0 0
1662 1068 0 0
1663 1069 0 0
1664 1071 0 0
1665 1073 0 0
1666 1074 0 0
1667 1077 0 0
1668 1078 0 0
1669 1478 0 0
1670 1100 0 0
1671 1082 0 0
1672 1084 0 0
1673 1085 0 0
1674 1086 0 0
1675 1087 0 0
1676 1088 0 0
1677 1089 0 0
1678 1092 0 0
1679 1093 0 0
1680 1094 0 0
1681 1096 0 0
1682 1083 0 0
1683 1313 0 0
1684 1206 0 0
1685 1435 0 0
1686 1460 0 0
1687 743 0 0
1688 1461 0 0
1689 1418 0 0
1690 630 0 0
1691 1413 0 0
1692 1352 0 0
1693 1459 0 0
1694 1411 0 0
1695 752 0 0
1696 1330 0 0
1697 1329 0 0
1698 1410 0 0
1699 1327 0 0
1700 1467 0 0
1701 1353 0 0
1702 1465 0 0
1703 1421 0 0
1704 1422 0 0
1705 1456 0 0
1706 1440 0 0
1707 1339 0 0
1708 1340 0 0
1709 1437 0 0
1710 1444 0 0
1711 1377 0 0
1712 1433 0 0
1713 1445 0 0
1714 1432 0 0
1715 678 0 0
1716 1431 0 0
1717 1341 0 0
1718 747 0 0
1719 749 0 0
1720 1426 0 0
1721 629 0 0
1722 1454 0 0
1723 631 0 0
1724 1407 0 0
1725 1468 0 0
1726 1469 0 0
1727 1373 0 0
1728 1381 0 0
1729 1383 0 0
1730 1384 0 0
1731 1369 0 0
1732 1386 0 0
1733 1391 0 0
1734 1475 0 0
1735 729 0 0
1736 731 0 0
1737 623 0 0
1738 1359 0 0
1739 1473 0 0
1740 1400 0 0
1741 1360 0 0
1742 1404 0 0
1743 1356 0 0
1744 739 0 0
1745 737 0 0
1746 633 0 0
1747 1324 0 0
1748 1358 0 0
1749 736 0 0
1750 1438 0 0
1751 620 0 0
1752 1471 0 0
1753 1919 -4.04799e-09 4.04799e-09
1754 1394 -1.55491e-07 1.55491e-07
1755 294 -1.74428e-06 1.74428e-06
1756 1234 -1.96423e-06 1.96423e-06
1757 501 -2.17252e-06 2.17252e-06
1758 1362 -2.34113e-06 2.34113e-06
1759 1156 -3.36463e-06 3.36463e-06
1760 925 -3.8445e-06 3.8445e-06
1761 1929 -4.63021e-06 4.63021e-06
1762 1367 -4.747e-06 4.747e-06
1763 2226 -4.92484e-06 4.92484e-06
1764 1738 -5.08065e-06 5.08065e-06
1765 1334 -5.11128e-06 5.11128e-06
1766 2272 -5.22804e-06 5.22804e-06
1767 1859 -5.54502e-06 5.54502e-06
1768 1658 -5.73379e-06 5.73379e-06
1769 1842 -5.85471e-06 5.85471e-06
1770 1618 -6.49468e-06 6.49468e-06
1771 1137 -6.69036e-06 6.69036e-06
1772 1792 -6.73502e-06 6.73502e-06
1773 1534 -7.0142e-06 7.0142e-06
1774 1476 -7.33605e-06 7.33605e-06
1775 2482 -7.45729e-06 7.45729e-06
1776 1694 -7.98932e-06 7.98932e-06
1777 1010 -8.22004e-06 8.22004e-06
1778 1561 -8.41799e-06 8.41799e-06
1779 1133 -8.88499e-06 8.88499e-06
1780 1557 -9.15059e-06 9.15059e-06
1781 505 -9.31697e-06 9.31697e-06
1782 1159 -9.97544e-06 9.97544e-06
1783 2397 -1.00273e-05 1.00273e-05
1784 1405 -1.03053e-05 1.03053e-05
1785 1747 -1.08747e-05 1.08747e-05
1786 2421 -1.10541e-05 1.10541e-05
1787 1139 -1.13457e-05 1.13457e-05
1788 1164 -1.15327e-05 1.15327e-05
1789 836 -1.17902e-05 1.17902e-05
1790 1434 -1.18799e-05 1.18799e-05
1791 426 -1.22814e-05 1.22814e-05
1792 1322 -1.24881e-05 1.24881e-05
1793 2050 -1.25667e-05 1.25667e-05
1794 2073 -1.2989e-05 1.2989e-05
1795 235 -1.30054e-05 1.30054e-05
1796 1536 -1.32028e-05 1.32028e-05
1797 219 -1.37692e-05 1.37692e-05
1798 1678 -1.41664e-05 1.41664e-05
1799 2401 -1.43683e-05 1.43683e-05
1800 2551 -1.45462e-05 1.45462e-05
1801 1714 -1.47272e-05 1.47272e-05
1802 264 -1.47542e-05 1.47542e-05
1803 843 -1.51766e-05 1.51766e-05
1804 2112 -1.52746e-05 1.52746e-05
1805 1320 -1.53619e-05 1.53619e-05
1806 2319 -1.59605e-05 1.59605e-05
1807 2285 -1.59831e-05 1.59831e-05
1808 1948 -1.61305e-05 1.61305e-05
1809 16 -1.63105e-05 1.63105e-05
1810 870 -1.63738e-05 1.63738e-05
1811 1692 -1.64708e-05 1.64708e-05
1812 2394 -1.65003e-05 1.65003e-05
1813 1154 -1.6816e-05 1.6816e-05
1814 2297 -1.70678e-05 1.70678e-05
1815 303 -1.7615e-05 1.7615e-05
1816 1997 -1.80708e-05 1.80708e-05
1817 1402 -1.85879e-05 1.85879e-05
1818 2242 -1.86788e-05 1.86788e-05
1819 1691 -1.88773e-05 1.88773e-05
1820 1090 -1.92892e-05 1.92892e-05
1821 26 -1.94786e-05 1.94786e-05
1822 1620 -1.95173e-05 1.95173e-05
1823 1059 -1.95396e-05 1.95396e-05
1824 1509 -1.96336e-05 1.96336e-05
1825 439 -1.97483e-05 1.97483e-05
1826 2142 -2.03495e-05 2.03495e-05
1827 187 -2.06956e-05 2.06956e-05
1828 1599 -2.10983e-05 2.10983e-05
1829 2060 -2.20949e-05 2.20949e-05
1830 1736 -2.21535e-05 2.21535e-05
1831 848 -2.21869e-05 2.21869e-05
1832 1942 -2.30518e-05 2.30518e-05
1833 2274 -2.32258e-05 2.32258e-05
1834 1144 -2.34118e-05 2.34118e-05
1835 2250 -2.40654e-05 2.40654e-05
1836 1280 -2.4644e-05 2.4644e-05
1837 2019 -2.4774e-05 2.4774e-05
1838 2028 -2.49233e-05 2.49233e-05
1839 1769 -2.50099e-05 2.50099e-05
1840 1290 -2.5101e-05 2.5101e-05
1841 915 -2.55249e-05 2.55249e-05
1842 2124 -2.65469e-05 2.65469e-05
1843 2140 -2.66055e-05 2.66055e-05
1844 2267 -2.68719e-05 2.68719e-05
1845 855 -2.68888e-05 2.68888e-05
1846 1705 -2.7404e-05 2.7404e-05
1847 1541 -2.74903e-05 2.74903e-05
1848 289 -2.76382e-05 2.76382e-05
1849 2024 -2.76879e-05 2.76879e-05
1850 2058 -2.77355e-05 2.77355e-05
1851 2402 -2.79239e-05 2.79239e-05
1852 2159 -2.80547e-05 2.80547e-05
1853 1934 -2.83422e-05 2.83422e-05
1854 319 -2.86151e-05 2.86151e-05
1855 1894 -2.87911e-05 2.87911e-05
1856 2125 -2.89304e-05 2.89304e-05
1857 2196 -2.93596e-05 2.93596e-05
1858 209 -2.93751e-05 2.93751e-05
1859 1272 -2.93962e-05 2.93962e-05
1860 1243 -3.01626e-05 3.01626e-05
1861 1957 -3.0299e-05 3.0299e-05
1862 265 -3.12108e-05 3.12108e-05
1863 1623 -3.13912e-05 3.13912e-05
1864 1007 -3.219e-05 3.219e-05
1865 2254 -3.24295e-05 3.24295e-05
1866 638 -3.2433e-05 3.2433e-05
1867 1415 -3.24922e-05 3.24922e-05
1868 1853 -3.29407e-05 3.29407e-05
1869 1134 -3.39798e-05 3.39798e-05
1870 1035 -3.40658e-05 3.40658e-05
1871 23 -3.41804e-05 3.41804e-05
1872 569 -3.41872e-05 3.41872e-05
1873 356 -3.46633e-05 3.46633e-05
1874 2345 -3.49888e-05 3.49888e-05
1875 10 -3.50255e-05 3.50255e-05
1876 2105 -3.57682e-05 3.57682e-05
1877 1342 -3.61641e-05 3.61641e-05
1878 1794 -3.66163e-05 3.66163e-05
1879 1318 -3.67349e-05 3.67349e-05
1880 1380 -3.68669e-05 3.68669e-05
1881 1296 -3.70247e-05 3.70247e-05
1882 1935 -3.72844e-05 3.72844e-05
1883 1928 -3.75113e-05 3.75113e-05
1884 2211 -3.84219e-05 3.84219e-05
1885 2393 -3.93825e-05 3.93825e-05
1886 2056 -3.95552e-05 3.95552e-05
1887 1641 -3.95654e-05 3.95654e-05
1888 676 -4.01704e-05 4.01704e-05
1889 937 -4.04714e-05 4.04714e-05
1890 1250 -4.10337e-05 4.10337e-05
1891 1781 -4.21925e-05 4.21925e-05
1892 2114 -4.26322e-05 4.26322e-05
1893 1070 -4.28118e-05 4.28118e-05
1894 1864 -4.33666e-05 4.33666e-05
1895 1450 -4.38459e-05 4.38459e-05
1896 306 -4.38497e-05 4.38497e-05
1897 2208 -4.40517e-05 4.40517e-05
1898 1689 -4.43014e-05 4.43014e-05
1899 1600 -4.44601e-05 4.44601e-05
1900 1279 -4.44933e-05 4.44933e-05
1901 363 -4.47463e-05 4.47463e-05
1902 2202 -4.4899e-05 4.4899e-05
1903 1622 -4.51184e-05 4.51184e-05
1904 1700 -4.61942e-05 4.61942e-05
1905 175 -4.66403e-05 4.66403e-05
1906 506 -4.70068e-05 4.70068e-05
1907 79 -4.70166e-05 4.70166e-05
1908 886 -4.73663e-05 4.73663e-05
1909 193 -4.76393e-05 4.76393e-05
1910 2318 -4.84271e-05 4.84271e-05
1911 424 -4.85711e-05 4.85711e-05
1912 1990 -4.87139e-05 4.87139e-05
1913 1262 -4.88555e-05 4.88555e-05
1914 2175 -4.89657e-05 4.89657e-05
1915 311 -4.91e-05 4.91e-05
1916 1783 -4.92504e-05 4.92504e-05
1917 2129 -5.06518e-05 5.06518e-05
1918 2248 -5.14532e-05 5.14532e-05
1919 346 -5.21867e-05 5.21867e-05
1920 877 -5.26313e-05 5.26313e-05
1921 2361 -5.28787e-05 5.28787e-05
1922 1062 -5.31854e-05 5.31854e-05
1923 117 -5.39077e-05 5.39077e-05
1924 1125 -5.50987e-05 5.50987e-05
1925 1748 -5.5896e-05 5.5896e-05
1926 627 -5.62809e-05 5.62809e-05
1927 1639 -5.70228e-05 5.70228e-05
1928 867 -5.86004e-05 5.86004e-05
1929 59 -5.86302e-05 5.86302e-05
1930 146 -5.91731e-05 5.91731e-05
1931 1132 -5.91953e-05 5.91953e-05
1932 1065 -5.9677e-05 5.9677e-05
1933 574 -5.99644e-05 5.99644e-05
1934 1021 -6.04483e-05 6.04483e-05
1935 166 -6.11645e-05 6.11645e-05
1936 1592 -6.14844e-05 6.14844e-05
1937 1955 -6.18186e-05 6.18186e-05
1938 2304 -6.21534e-05 6.21534e-05
1939 2260 -6.30245e-05 6.30245e-05
1940 2088 -6.40992e-05 6.40992e-05
1941 1417 -6.63044e-05 6.63044e-05
1942 869 -6.69983e-05 6.69983e-05
1943 1560 -6.70644e-05 6.70644e-05
1944 1314 -6.7509e-05 6.7509e-05
1945 103 -6.78915e-05 6.78915e-05
1946 2077 -6.85365e-05 6.85365e-05
1947 1968 -6.86059e-05 6.86059e-05
1948 663 -6.86092e-05 6.86092e-05
1949 2299 -6.9017e-05 6.9017e-05
1950 2118 -6.91478e-05 6.91478e-05
1951 499 -6.98377e-05 6.98377e-05
1952 1350 -7.034e-05 7.034e-05
1953 1551 -7.1267e-05 7.1267e-05
1954 1515 -7.15839e-05 7.15839e-05
1955 2081 -7.22481e-05 7.22481e-05
1956 803 -7.29797e-05 7.29797e-05
1957 874 -7.32251e-05 7.32251e-05
1958 644 -7.40275e-05 7.40275e-05
1959 1225 -7.45947e-05 7.45947e-05
1960 933 -7.47379e-05 7.47379e-05
1961 1385 -7.54256e-05 7.54256e-05
1962 471 -7.55437e-05 7.55437e-05
1963 1388 -7.60749e-05 7.60749e-05
1964 1637 -7.71277e-05 7.71277e-05
1965 602 -7.81647e-05 7.81647e-05
1966 1176 -7.85148e-05 7.85148e-05
1967 1761 -7.99233e-05 7.99233e-05
1968 1485 -8.01343e-05 8.01343e-05
1969 202 -8.02857e-05 8.02857e-05
1970 2332 -8.03006e-05 8.03006e-05
1971 417 -8.09377e-05 8.09377e-05
1972 1264 -8.131e-05 8.131e-05
1973 343 -8.15027e-05 8.15027e-05
1974 2068 -8.15561e-05 8.15561e-05
1975 1788 -8.29613e-05 8.29613e-05
1976 1651 -8.31004e-05 8.31004e-05
1977 238 -8.31435e-05 8.31435e-05
1978 344 -8.37418e-05 8.37418e-05
1979 1513 -8.42558e-05 8.42558e-05
1980 440 -8.42977e-05 8.42977e-05
1981 297 -8.43268e-05 8.43268e-05
1982 2004 -8.44848e-05 8.44848e-05
1983 1554 -8.49082e-05 8.49082e-05
1984 1780 -8.50436e-05 8.50436e-05
1985 1863 -8.76251e-05 8.76251e-05
1986 2326 -8.77722e-05 8.77722e-05
1987 2560 -8.78636e-05 8.78636e-05
1988 312 -8.92596e-05 8.92596e-05
1989 313 -8.93988e-05 8.93988e-05
1990 331 -9.05406e-05 9.05406e-05
1991 445 -9.08379e-05 9.08379e-05
1992 273 -9.20759e-05 9.20759e-05
1993 1370 -9.28775e-05 9.28775e-05
1994 1295 -9.31623e-05 9.31623e-05
1995 914 -9.34441e-05 9.34441e-05
1996 1701 -9.45002e-05 9.45002e-05
1997 171 -9.45696e-05 9.45696e-05
1998 1880 -9.54109e-05 9.54109e-05
1999 568 -9.5894e-05 9.5894e-05
2000 1940 -9.62199e-05 9.62199e-05
2001 1337 -9.65476e-05 9.65476e-05
2002 2066 -9.67109e-05 9.67109e-05
2003 338 -9.68789e-05 9.68789e-05
2004 110 -9.84113e-05 9.84113e-05
2005 1819 -9.92968e-05 9.92968e-05
2006 1213 -0.000100721 0.000100721
2007 1650 -0.000100966 0.000100966
2008 2279 -0.000101589 0.000101589
2009 489 -0.000101615 0.000101615
2010 485 -0.00010194 0.00010194
2011 1277 -0.000102747 0.000102747
2012 1709 -0.000105206 0.000105206
2013 2233 -0.000105697 0.000105697
2014 450 -0.0001064 0.0001064
2015 1042 -0.000107113 0.000107113
2016 906 -0.000107703 0.000107703
2017 1481 -0.000107845 0.000107845
2018 317 -0.000108307 0.000108307
2019 1896 -0.000108766 0.000108766
2020 2044 -0.000110038 0.000110038
2021 1852 -0.000112105 0.000112105
2022 1303 -0.000112637 0.000112637
2023 1321 -0.000113545 0.000113545
2024 1512 -0.000113696 0.000113696
2025 431 -0.000113902 0.000113902
2026 1494 -0.000114464 0.000114464
2027 1556 -0.000115216 0.000115216
2028 1693 -0.000116094 0.000116094
2029 278 -0.000117239 0.000117239
2030 1336 -0.000117884 0.000117884
2031 948 -0.000118622 0.000118622
2032 1474 -0.00012058 0.00012058
2033 1401 -0.000121808 0.000121808
2034 2089 -0.000122047 0.000122047
2035 802 -0.000122186 0.000122186
2036 126 -0.00012362 0.00012362
2037 305 -0.000124886 0.000124886
2038 2241 -0.000125145 0.000125145
2039 2243 -0.000125267 0.000125267
2040 233 -0.000125582 0.000125582
2041 1963 -0.000125709 0.000125709
2042 524 -0.000127776 0.000127776
2043 1455 -0.000127981 0.000127981
2044 2256 -0.000128301 0.000128301
2045 348 -0.000128944 0.000128944
2046 1115 -0.000128945 0.000128945
2047 1825 -0.000130251 0.000130251
2048 469 -0.000131955 0.000131955
2049 890 -0.000132224 0.000132224
2050 1595 -0.000132252 0.000132252
2051 487 -0.000132913 0.000132913
2052 881 -0.000133128 0.000133128
2053 1179 -0.000133436 0.000133436
2054 1868 -0.000133834 0.000133834
2055 1580 -0.000133842 0.000133842
2056 8 -0.000135864 0.000135864
2057 2023 -0.000136082 0.000136082
2058 2331 -0.000137323 0.000137323
2059 32 -0.000141607 0.000141607
2060 150 -0.000142707 0.000142707
2061 1496 -0.00014351 0.00014351
2062 1202 -0.000143822 0.000143822
2063 1491 -0.00014429 0.00014429
2064 2352 -0.000144691 0.000144691
2065 237 -0.000145408 0.000145408
2066 1298 -0.000145499 0.000145499
2067 866 -0.000147476 0.000147476
2068 1488 -0.000149389 0.000149389
2069 2045 -0.000150153 0.000150153
2070 413 -0.000150229 0.000150229
2071 1875 -0.00015149 0.00015149
2072 977 -0.000152127 0.000152127
2073 1862 -0.000152331 0.000152331
2074 1847 -0.000154321 0.000154321
2075 1026 -0.000157313 0.000157313
2076 1927 -0.000157448 0.000157448
2077 1765 -0.000157723 0.000157723
2078 1443 -0.000158347 0.000158347
2079 89 -0.000158635 0.000158635
2080 1877 -0.000162006 0.000162006
2081 67 -0.000162147 0.000162147
2082 1834 -0.000162468 0.000162468
2083 304 -0.00016257 0.00016257
2084 332 -0.000163218 0.000163218
2085 1633 -0.000167061 0.000167061
2086 181 -0.000168342 0.000168342
2087 1371 -0.000168439 0.000168439
2088 362 -0.000169256 0.000169256
2089 1504 -0.000172424 0.000172424
2090 1267 -0.000174246 0.000174246
2091 1989 -0.000174869 0.000174869
2092 1840 -0.00017503 0.00017503
2093 2322 -0.000175849 0.000175849
2094 494 -0.000177861 0.000177861
2095 2472 -0.000181794 0.000181794
2096 275 -0.000182891 0.000182891
2097 963 -0.000183454 0.000183454
2098 46 -0.000184384 0.000184384
2099 1801 -0.000184455 0.000184455
2100 250 -0.000185758 0.000185758
2101 58 -0.000186323 0.000186323
2102 135 -0.000187218 0.000187218
2103 1930 -0.000188264 0.000188264
2104 651 -0.000188999 0.000188999
2105 345 -0.00018912 0.00018912
2106 624 -0.000189856 0.000189856
2107 567 -0.000191147 0.000191147
2108 378 -0.000195523 0.000195523
2109 2106 -0.000197096 0.000197096
2110 1387 -0.000197812 0.000197812
2111 1567 -0.000199096 0.000199096
2112 340 -0.000199981 0.000199981
2113 2351 -0.000200868 0.000200868
2114 1730 -0.000201149 0.000201149
2115 288 -0.00020199 0.00020199
2116 2291 -0.000202876 0.000202876
2117 1547 -0.000203121 0.000203121
2118 206 -0.000204379 0.000204379
2119 449 -0.000204387 0.000204387
2120 2235 -0.000206365 0.000206365
2121 765 -0.000207596 0.000207596
2122 1688 -0.000207644 0.000207644
2123 500 -0.000207861 0.000207861
2124 1326 -0.000208053 0.000208053
2125 2170 -0.00021021 0.00021021
2126 2187 -0.00021124 0.00021124
2127 1091 -0.000214702 0.000214702
2128 1806 -0.000215088 0.000215088
2129 1095 -0.000215573 0.000215573
2130 697 -0.000218943 0.000218943
2131 513 -0.000221739 0.000221739
2132 1325 -0.00022198 0.00022198
2133 1576 -0.000223352 0.000223352
2134 1889 -0.000226919 0.000226919
2135 1528 -0.000228222 0.000228222
2136 1165 -0.000229428 0.000229428
2137 446 -0.000230012 0.000230012
2138 2042 -0.000232792 0.000232792
2139 1742 -0.000232909 0.000232909
2140 1630 -0.000238141 0.000238141
2141 1155 -0.000238417 0.000238417
2142 661 -0.00023885 0.00023885
2143 243 -0.000242754 0.000242754
2144 316 -0.000243008 0.000243008
2145 104 -0.000243413 0.000243413
2146 299 -0.000243426 0.000243426
2147 443 -0.000243993 0.000243993
2148 1697 -0.000245927 0.000245927
2149 534 -0.000246644 0.000246644
2150 757 -0.000249403 0.000249403
2151 2131 -0.000250245 0.000250245
2152 354 -0.000250436 0.000250436
2153 2029 -0.000252761 0.000252761
2154 1635 -0.00025451 0.00025451
2155 2320 -0.000255836 0.000255836
2156 484 -0.000257844 0.000257844
2157 464 -0.000257962 0.000257962
2158 309 -0.000261712 0.000261712
2159 456 -0.000261915 0.000261915
2160 1885 -0.000262244 0.000262244
2161 2230 -0.000262251 0.000262251
2162 230 -0.000262277 0.000262277
2163 1079 -0.000264478 0.000264478
2164 658 -0.000268618 0.000268618
2165 1101 -0.000269609 0.000269609
2166 1442 -0.000269628 0.000269628
2167 33 -0.000270256 0.000270256
2168 577 -0.00027412 0.00027412
2169 172 -0.0002742 0.0002742
2170 116 -0.000274548 0.000274548
2171 168 -0.000276684 0.000276684
2172 437 -0.000276919 0.000276919
2173 320 -0.000277811 0.000277811
2174 2107 -0.000278622 0.000278622
2175 1711 -0.000279481 0.000279481
2176 473 -0.000279862 0.000279862
2177 403 -0.000280918 0.000280918
2178 2212 -0.000281444 0.000281444
2179 510 -0.00028167 0.00028167
2180 1767 -0.000283314 0.000283314
2181 2283 -0.000283588 0.000283588
2182 1396 -0.000283945 0.000283945
2183 30 -0.000285672 0.000285672
2184 364 -0.000285875 0.000285875
2185 2157 -0.000287331 0.000287331
2186 2037 -0.000288691 0.000288691
2187 2197 -0.000289267 0.000289267
2188 889 -0.000292049 0.000292049
2189 1232 -0.00029235 0.00029235
2190 2102 -0.000294748 0.000294748
2191 1744 -0.000300738 0.000300738
2192 1662 -0.000301673 0.000301673
2193 926 -0.000302763 0.000302763
2194 2047 -0.000303488 0.000303488
2195 258 -0.000308119 0.000308119
2196 1208 -0.000314373 0.000314373
2197 1357 -0.000315252 0.000315252
2198 143 -0.000315716 0.000315716
2199 645 -0.000316843 0.000316843
2200 2355 -0.000324084 0.000324084
2201 1274 -0.000324283 0.000324283
2202 457 -0.000324464 0.000324464
2203 1458 -0.000325661 0.000325661
2204 1645 -0.000328256 0.000328256
2205 66 -0.000331688 0.000331688
2206 339 -0.00033239 0.00033239
2207 2330 -0.000336611 0.000336611
2208 686 -0.000336811 0.000336811
2209 490 -0.000338168 0.000338168
2210 652 -0.000343065 0.000343065
2211 2411 -0.000343278 0.000343278
2212 27 -0.00034354 0.00034354
2213 330 -0.000348145 0.000348145
2214 54 -0.000350616 0.000350616
2215 1464 -0.000352954 0.000352954
2216 1479 -0.00035618 0.00035618
2217 781 -0.000358196 0.000358196
2218 1308 -0.000360363 0.000360363
2219 560 -0.000363829 0.000363829
2220 1249 -0.000368983 0.000368983
2221 1903 -0.000369336 0.000369336
2222 662 -0.000369614 0.000369614
2223 1226 -0.000370308 0.000370308
2224 1107 -0.000373412 0.000373412
2225 393 -0.00037528 0.00037528
2226 1589 -0.000376476 0.000376476
2227 1838 -0.00037865 0.00037865
2228 1299 -0.000381243 0.000381243
2229 791 -0.000392936 0.000392936
2230 2090 -0.000401106 0.000401106
2231 482 -0.000406154 0.000406154
2232 1636 -0.000409712 0.000409712
2233 1907 -0.000415471 0.000415471
2234 1573 -0.000416511 0.000416511
2235 43 -0.000417358 0.000417358
2236 353 -0.00041739 0.00041739
2237 1671 -0.000421825 0.000421825
2238 1741 -0.000422467 0.000422467
2239 952 -0.000423733 0.000423733
2240 2306 -0.000424247 0.000424247
2241 369 -0.000427407 0.000427407
2242 865 -0.000429668 0.000429668
2243 491 -0.000430211 0.000430211
2244 220 -0.00043163 0.00043163
2245 1375 -0.000431775 0.000431775
2246 248 -0.0004321 0.0004321
2247 1501 -0.000433925 0.000433925
2248 1529 -0.000437544 0.000437544
2249 978 -0.000438856 0.000438856
2250 335 -0.000443192 0.000443192
2251 1104 -0.000445653 0.000445653
2252 194 -0.000448073 0.000448073
2253 856 -0.00044843 0.00044843
2254 1200 -0.00044974 0.00044974
2255 1248 -0.000453899 0.000453899
2256 758 -0.000456764 0.000456764
2257 2253 -0.000458538 0.000458538
2258 1306 -0.000460211 0.000460211
2259 486 -0.000461918 0.000461918
2260 2263 -0.000465393 0.000465393
2261 671 -0.000465695 0.000465695
2262 1888 -0.000466461 0.000466461
2263 1195 -0.000467718 0.000467718
2264 57 -0.000469558 0.000469558
2265 717 -0.000470161 0.000470161
2266 17 -0.000477315 0.000477315
2267 1666 -0.00047747 0.00047747
2268 1982 -0.000481973 0.000481973
2269 1543 -0.000485531 0.000485531
2270 1466 -0.000488172 0.000488172
2271 374 -0.000491033 0.000491033
2272 1625 -0.000493958 0.000493958
2273 1361 -0.000494664 0.000494664
2274 575 -0.000495714 0.000495714
2275 1804 -0.000503835 0.000503835
2276 1522 -0.00050518 0.00050518
2277 1831 -0.000505665 0.000505665
2278 448 -0.000506266 0.000506266
2279 581 -0.000508963 0.000508963
2280 588 -0.000521123 0.000521123
2281 1755 -0.000524939 0.000524939
2282 145 -0.000535372 0.000535372
2283 1667 -0.000543162 0.000543162
2284 147 -0.000550961 0.000550961
2285 1516 -0.000553802 0.000553802
2286 372 -0.00055489 0.00055489
2287 1822 -0.000563082 0.000563082
2288 176 -0.000564697 0.000564697
2289 497 -0.000567529 0.000567529
2290 2252 -0.000569454 0.000569454
2291 1316 -0.000572025 0.000572025
2292 495 -0.000581124 0.000581124
2293 851 -0.000582575 0.000582575
2294 1601 -0.000583131 0.000583131
2295 68 -0.00058498 0.00058498
2296 1392 -0.000590647 0.000590647
2297 207 -0.000591363 0.000591363
2298 31 -0.000594033 0.000594033
2299 2364 -0.000594493 0.000594493
2300 1959 -0.000598197 0.000598197
2301 402 -0.000599137 0.000599137
2302 616 -0.000601379 0.000601379
2303 2120 -0.000603882 0.000603882
2304 1757 -0.000605427 0.000605427
2305 1113 -0.000610309 0.000610309
2306 955 -0.000612526 0.000612526
2307 2057 -0.000613721 0.000613721
2308 153 -0.000614736 0.000614736
2309 359 -0.000615908 0.000615908
2310 25 -0.000623198 0.000623198
2311 2194 -0.00062363 0.00062363
2312 1229 -0.000626285 0.000626285
2313 1577 -0.000627414 0.000627414
2314 1527 -0.000627939 0.000627939
2315 2367 -0.000627985 0.000627985
2316 80 -0.000628952 0.000628952
2317 2545 -0.000630883 0.000630883
2318 989 -0.000633858 0.000633858
2319 1970 -0.00063781 0.00063781
2320 1563 -0.000653937 0.000653937
2321 2410 -0.000658116 0.000658116
2322 943 -0.000660333 0.000660333
2323 1138 -0.000660436 0.000660436
2324 1256 -0.000664246 0.000664246
2325 474 -0.000664882 0.000664882
2326 927 -0.000672491 0.000672491
2327 205 -0.000672961 0.000672961
2328 1214 -0.000679818 0.000679818
2329 148 -0.00068168 0.00068168
2330 1653 -0.000683814 0.000683814
2331 599 -0.000684521 0.000684521
2332 407 -0.000690095 0.000690095
2333 642 -0.00069081 0.00069081
2334 434 -0.000699805 0.000699805
2335 215 -0.000704509 0.000704509
2336 2278 -0.000711442 0.000711442
2337 113 -0.000713678 0.000713678
2338 140 -0.000723591 0.000723591
2339 527 -0.000726382 0.000726382
2340 888 -0.000727987 0.000727987
2341 36 -0.000736627 0.000736627
2342 1178 -0.000738064 0.000738064
2343 71 -0.000743456 0.000743456
2344 916 -0.000743753 0.000743753
2345 508 -0.00074518 0.00074518
2346 543 -0.000752565 0.000752565
2347 1908 -0.000773422 0.000773422
2348 511 -0.000773535 0.000773535
2349 2168 -0.000776873 0.000776873
2350 179 -0.000778279 0.000778279
2351 77 -0.000778448 0.000778448
2352 87 -0.000778904 0.000778904
2353 2071 -0.000781189 0.000781189
2354 389 -0.000783196 0.000783196
2355 1762 -0.000789982 0.000789982
2356 2164 -0.000790226 0.000790226
2357 399 -0.000802742 0.000802742
2358 1785 -0.000804589 0.000804589
2359 1999 -0.000806574 0.000806574
2360 412 -0.000813434 0.000813434
2361 2183 -0.000816277 0.000816277
2362 684 -0.000820718 0.000820718
2363 2479 -0.000829503 0.000829503
2364 2428 -0.000831287 0.000831287
2365 141 -0.000844432 0.000844432
2366 2000 -0.000853635 0.000853635
2367 222 -0.00085927 0.00085927
2368 2209 -0.000862239 0.000862239
2369 365 -0.000866066 0.000866066
2370 2442 -0.000884051 0.000884051
2371 618 -0.000894387 0.000894387
2372 838 -0.000894873 0.000894873
2373 1462 -0.00089747 0.00089747
2374 1808 -0.000912075 0.000912075
2375 2205 -0.000914786 0.000914786
2376 965 -0.000926614 0.000926614
2377 1793 -0.000930147 0.000930147
2378 2167 -0.00095308 0.00095308
2379 1302 -0.000955041 0.000955041
2380 160 -0.000958978 0.000958978
2381 571 -0.000961079 0.000961079
2382 351 -0.00097337 0.00097337
2383 2337 -0.000974927 0.000974927
2384 2126 -0.000986549 0.000986549
2385 185 -0.000989529 0.000989529
2386 454 -0.00099443 0.00099443
2387 1390 -0.00100257 0.00100257
2388 596 -0.00101119 0.00101119
2389 92 -0.00103144 0.00103144
2390 605 -0.00103453 0.00103453
2391 1484 -0.00103591 0.00103591
2392 1123 -0.0010379 0.0010379
2393 259 -0.00103973 0.00103973
2394 84 -0.00104451 0.00104451
2395 1986 -0.00105168 0.00105168
2396 811 -0.00105199 0.00105199
2397 56 -0.00107255 0.00107255
2398 606 -0.00107848 0.00107848
2399 12 -0.00109022 0.00109022
2400 452 -0.00109627 0.00109627
2401 139 -0.00110278 0.00110278
2402 1598 -0.00110675 0.00110675
2403 39 -0.00111057 0.00111057
2404 199 -0.00114043 0.00114043
2405 50 -0.00114099 0.00114099
2406 381 -0.00114545 0.00114545
2407 28 -0.00115221 0.00115221
2408 744 -0.00115916 0.00115916
2409 475 -0.00118023 0.00118023
2410 400 -0.00119175 0.00119175
2411 1721 -0.00121955 0.00121955
2412 608 -0.00123628 0.00123628
2413 60 -0.0012455 0.0012455
2414 272 -0.00124804 0.00124804
2415 436 -0.00125064 0.00125064
2416 360 -0.00125722 0.00125722
2417 1699 -0.0012703 0.0012703
2418 410 -0.00129129 0.00129129
2419 610 -0.00129157 0.00129157
2420 1673 -0.00129953 0.00129953
2421 523 -0.0013103 0.0013103
2422 2452 -0.00132995 0.00132995
2423 1815 -0.00133842 0.00133842
2424 759 -0.00134959 0.00134959
2425 544 -0.0013503 0.0013503
2426 422 -0.00137628 0.00137628
2427 981 -0.00138648 0.00138648
2428 1136 -0.00138696 0.00138696
2429 112 -0.00139718 0.00139718
2430 572 -0.00140028 0.00140028
2431 1103 -0.00140771 0.00140771
2432 37 -0.001448 0.001448
2433 776 -0.00145786 0.00145786
2434 958 -0.00146874 0.00146874
2435 1025 -0.00146977 0.00146977
2436 256 -0.00147637 0.00147637
2437 1661 -0.00149035 0.00149035
2438 105 -0.00149797 0.00149797
2439 1643 -0.00152389 0.00152389
2440 156 -0.00153244 0.00153244
2441 1925 -0.00154821 0.00154821
2442 239 -0.00158251 0.00158251
2443 2388 -0.00158686 0.00158686
2444 253 -0.00160212 0.00160212
2445 130 -0.00161712 0.00161712
2446 370 -0.0016193 0.0016193
2447 29 -0.00163812 0.00163812
2448 1712 -0.001647 0.001647
2449 121 -0.00165683 0.00165683
2450 83 -0.00167299 0.00167299
2451 414 -0.0016793 0.0016793
2452 1686 -0.00168665 0.00168665
2453 598 -0.00169297 0.00169297
2454 1451 -0.0017212 0.0017212
2455 163 -0.00173898 0.00173898
2456 480 -0.00174178 0.00174178
2457 660 -0.00175094 0.00175094
2458 785 -0.00176178 0.00176178
2459 1112 -0.00178958 0.00178958
2460 1126 -0.00179127 0.00179127
2461 395 -0.00181732 0.00181732
2462 134 -0.00183782 0.00183782
2463 411 -0.00184336 0.00184336
2464 667 -0.00187606 0.00187606
2465 519 -0.00190029 0.00190029
2466 1265 -0.00190109 0.00190109
2467 1867 -0.00191688 0.00191688
2468 1498 -0.00191708 0.00191708
2469 481 -0.00193591 0.00193591
2470 553 -0.0019462 0.0019462
2471 1048 -0.00197092 0.00197092
2472 2109 -0.00197905 0.00197905
2473 2040 -0.00200379 0.00200379
2474 549 -0.00202604 0.00202604
2475 119 -0.00202743 0.00202743
2476 1870 -0.00205184 0.00205184
2477 834 -0.00205475 0.00205475
2478 2262 -0.00205836 0.00205836
2479 2100 -0.00208704 0.00208704
2480 396 -0.00214082 0.00214082
2481 767 -0.00214269 0.00214269
2482 93 -0.00216763 0.00216763
2483 2053 -0.00221732 0.00221732
2484 125 -0.00223772 0.00223772
2485 2441 -0.00226035 0.00226035
2486 1212 -0.00229419 0.00229419
2487 561 -0.00237724 0.00237724
2488 262 -0.0024456 0.0024456
2489 536 -0.00244581 0.00244581
2490 876 -0.00249896 0.00249896
2491 99 -0.00250873 0.00250873
2492 591 -0.00256982 0.00256982
2493 835 -0.00257495 0.00257495
2494 911 -0.00260838 0.00260838
2495 532 -0.00275965 0.00275965
2496 548 -0.00289944 0.00289944
2497 409 -0.00290098 0.00290098
2498 772 -0.00290942 0.00290942
2499 556 -0.00291735 0.00291735
2500 970 -0.00293251 0.00293251
2501 763 -0.00294149 0.00294149
2502 641 -0.00295981 0.00295981
2503 931 -0.00303687 0.00303687
2504 1024 -0.00307018 0.00307018
2505 821 -0.00311609 0.00311609
2506 1890 -0.00318228 0.00318228
2507 2413 -0.00355299 0.00355299
2508 1497 -0.00362182 0.00362182
2509 1841 -0.00362271 0.00362271
2510 578 -0.00370808 0.00370808
2511 600 -0.00374707 0.00374707
2512 899 -0.00375652 0.00375652
2513 655 -0.00387821 0.00387821
2514 7 -0.00388108 0.00388108
2515 229 -0.00391536 0.00391536
2516 442 -0.00391768 0.00391768
2517 244 -0.00415906 0.00415906
2518 741 -0.00419376 0.00419376
2519 711 -0.00422795 0.00422795
2520 1006 -0.00425348 0.00425348
2521 51 -0.00442564 0.00442564
2522 632 -0.00444649 0.00444649
2523 529 -0.00446911 0.00446911
2524 566 -0.00455207 0.00455207
2525 994 -0.00455784 0.00455784
2526 394 -0.00480737 0.00480737
2527 750 -0.00482719 0.00482719
2528 2041 -0.00496316 0.00496316
2529 2083 -0.00518221 0.00518221
2530 1579 -0.00524081 0.00524081
2531 541 -0.00541947 0.00541947
2532 1349 -0.00555821 0.00555821
2533 818 -0.00563822 0.00563822
2534 1483 -0.00585379 0.00585379
2535 732 -0.0058738 0.0058738
2536 1993 -0.00629993 0.00629993
2537 2417 -0.00654174 0.00654174
2538 2412 -0.0069157 0.0069157
2539 245 -0.00727358 0.00727358
2540 956 -0.00727588 0.00727588
2541 133 -0.00743263 0.00743263
2542 537 -0.00797657 0.00797657
2543 722 -0.00919611 0.00919611
2544 701 -0.0097644 0.0097644
2545 555 -0.0105392 0.0105392
2546 1046 -0.0112731 0.0112731
2547 993 -0.0115587 0.0115587
2548 2433 -0.0116795 0.0116795
2549 538 -0.0117215 0.0117215
2550 540 -0.0126127 0.0126127
2551 730 -0.0136142 0.0136142
2552 742 -0.0139459 0.0139459
2553 582 -0.0147321 0.0147321
2554 123 -0.014826 0.014826
2555 2240 -0.0154606 0.0154606
2556 871 -0.0169814 0.0169814
2557 2445 -0.0170044 0.0170044
2558 665 -0.01708 0.01708
2559 1003 -0.0171758 0.0171758
2560 922 -0.0175762 0.0175762
2561 859 -0.0202917 0.0202917
2562 2407 -0.0215223 0.0215223
2563 705 -0.0303561 0.0303561
2564 706 -0.0604508 0.0604508
2565 702 -0.105701 0.105701
2566 2416 -0.395583 0.395583
2567 2478 -0.43861 0.43861


==> tables/obviously_bad_family_shap_test.dat <==
family benign_signed malicious_signed signed_delta benign_abs malicious_abs abs_delta
header -0.677517 -0.0151747 0.662342 2.54898 2.97199 0.423014
section -0.457645 0.113593 0.571237 1.24488 1.78312 0.53824
imports -0.313959 0.183376 0.497335 1.98406 2.26166 0.2776
richheader -0.339331 -0.0810242 0.258307 0.865621 0.747358 -0.118264
strings -0.118805 0.0475612 0.166366 1.37317 1.50614 0.132967
authenticode 0.0648504 -0.0985732 -0.163424 3.10578 0.410112 -2.69567
pefilewarnings -0.0807683 0.0770583 0.157827 0.109195 0.201996 0.0928013
histogram -0.115764 0.00463006 0.120394 0.936185 1.06791 0.131722
datadirectories 0.0346634 -0.0395344 -0.0741978 1.3695 1.18623 -0.183269
byteentropy -0.0628052 -0.0158446 0.0469605 0.645495 0.754501 0.109006
general -0.0143839 -0.00147363 0.0129103 0.0238264 0.0291453 0.00531892
exports -0.00302332 0.00050901 0.00353233 0.0316407 0.0133518 -0.0182889


==> tables/pymc_truth_by_delta.dat <==
bucket mean_truth median_truth share_ge_0_5 median_age_days n
compile-after 0.0170 0.0000 0.0170 2.20 176
0--30d 0.9910 0.9987 0.9978 2.20 461
30--90d 0.6104 0.6492 0.6566 2.92 99
90--365d 0.0651 0.0415 0.0000 2.47 120
1--5y 0.0005 0.0001 0.0000 2.83 269
5--10y 0.0000 0.0000 0.0000 2.79 201
over-10y 0.0000 0.0000 0.0000 2.31 674


==> tables/time_ordering_curve_challenge_absolute.dat <==
pct true_offset_p10_days true_offset_p50_days true_offset_p90_days oracle_offset_p50_days rank_abs_error_frac_p50 rank_abs_error_frac_p90 time_at_position_abs_error_days_p50 time_at_position_abs_error_days_p90
2.479338842975207 5.67578125 37.6689453125 72.04296875 3.7021484375 0.4379139072847682 0.8938741721854304 35.177734375 69.16054687500001
7.43801652892562 11.7931640625 42.3330078125 75.154296875 7.12109375 0.45281456953642385 0.894205298013245 35.2607421875 69.086328125
12.396694214876034 6.403320312500001 37.1181640625 69.6626953125 11.8701171875 0.33278145695364236 0.7705298013245033 25.75 58.5087890625
17.43801652892562 11.181640625 44.646484375 63.20703125 14.08203125 0.3890728476821192 0.6291390728476821 30.166015625 48.015625
22.479338842975206 9.803125 44.8212890625 62.73457031250001 19.65234375 0.33112582781456956 0.5996688741721856 24.376953125 44.71250000000001
27.43801652892562 9.438867187500001 31.5498046875 73.530078125 24.322265625 0.16390728476821192 0.6776490066225167 13.173828125 51.17871093750001
32.396694214876035 5.096875000000001 33.8125 70.2595703125 29.072265625 0.24006622516556292 0.5677152317880795 16.0634765625 41.581250000000004
37.43801652892562 12.7265625 60.880859375 74.880859375 32.58203125 0.40066225165562913 0.5827814569536424 28.859375 42.986328125
42.47933884297521 21.4833984375 52.767578125 72.4908203125 35.1142578125 0.2599337748344371 0.49850993377483444 19.392578125 37.8587890625
47.43801652892562 11.020898437500001 31.3876953125 63.71210937500001 38.9716796875 0.2839403973509934 0.4521523178807947 22.3486328125 33.995703125
52.396694214876035 13.2255859375 53.9013671875 73.573828125 42.080078125 0.3576158940397351 0.43195364238410594 26.919921875 33.2857421875
57.43801652892562 18.00390625 57.58203125 76.052734375 45.607421875 0.26986754966887416 0.3990066225165563 19.828125 30.927734375
62.47933884297521 24.376367187500005 46.580078125 64.95078125 48.826171875 0.18625827814569537 0.4013245033112584 13.2373046875 30.900585937500008
67.43801652892562 12.2345703125 49.314453125 64.18789062500001 52.39453125 0.1920529801324503 0.5604304635761589 13.4033203125 42.1638671875
72.39669421487604 7.559375 31.6064453125 71.09765625 56.76953125 0.3675496688741722 0.6508278145695364 25.3251953125 49.7314453125
77.43801652892562 12.837890625 41.37109375 69.728515625 60.7109375 0.271523178807947 0.6423841059602649 19.37109375 48.021484375
82.47933884297521 8.440429687500002 33.1953125 54.920703125 64.861328125 0.43211920529801323 0.7157284768211921 30.7421875 54.09082031250001
87.43801652892562 13.5322265625 36.0302734375 49.783203125 69.201171875 0.4445364238410596 0.7299668874172185 33.056640625 56.9642578125
92.39669421487604 5.76171875 31.373046875 54.7861328125 72.9658203125 0.5778145695364238 0.8609271523178809 42.607421875 66.558203125
97.43801652892562 5.76171875 38.77734375 56.005859375 76.62890625 0.5066225165562914 0.9205298013245033 38.203125 70.70703125


==> tables/time_ordering_curve_challenge_compile.dat <==
pct true_offset_p10_days true_offset_p50_days true_offset_p90_days oracle_offset_p50_days rank_abs_error_frac_p50 rank_abs_error_frac_p90 time_at_position_abs_error_days_p50 time_at_position_abs_error_days_p90
2.479338842975207 9.8720703125 48.7783203125 76.89453125 3.7021484375 0.5968543046357615 0.9403973509933775 44.8828125 71.576171875
7.43801652892562 6.9849609375 37.1123046875 63.63964843750001 7.12109375 0.36837748344370863 0.7279801324503312 29.2490234375 55.04277343750001
12.396694214876034 12.9486328125 37.5009765625 57.0544921875 11.8701171875 0.32533112582781454 0.6284768211920531 25.1025390625 47.06152343750001
17.43801652892562 13.021484375 42.009765625 74.076171875 14.08203125 0.3294701986754967 0.7433774834437086 26.26953125 58.361328125
22.479338842975206 13.77890625 45.7275390625 61.6509765625 19.65234375 0.3526490066225165 0.5753311258278145 26.310546875 42.7109375
27.43801652892562 12.267382812500003 42.046875 65.46210937500001 24.322265625 0.26986754966887416 0.5531456953642385 19.802734375 39.97929687500001
32.396694214876035 3.953515625000001 22.5341796875 70.415625 29.072265625 0.2218543046357616 0.5635761589403974 17.4794921875 40.9607421875
37.43801652892562 12.64453125 38.974609375 57.603515625 32.58203125 0.1771523178807947 0.3824503311258278 14.244140625 28.583984375
42.47933884297521 6.0326171875000005 31.1845703125 58.43164062500001 35.1142578125 0.22185430463576158 0.397682119205298 15.5419921875 31.3603515625
47.43801652892562 8.614062500000001 35.2109375 55.52558593750001 38.9716796875 0.20943708609271522 0.4132450331125828 15.2880859375 31.123828125000003
52.396694214876035 3.8232421875 21.8974609375 50.22441406250001 42.080078125 0.2905629139072848 0.5003311258278146 21.8740234375 38.467578125
57.43801652892562 2.673828125 18.158203125 65.484375 45.607421875 0.37748344370860926 0.554635761589404 29.611328125 42.240234375
62.47933884297521 8.5740234375 21.5029296875 58.97929687500002 48.826171875 0.3708609271523179 0.5367549668874172 26.8330078125 40.6205078125
67.43801652892562 14.1255859375 21.1376953125 49.454101562500014 52.39453125 0.43874172185430466 0.48261589403973515 32.103515625 37.058984375
72.39669421487604 26.769921875 31.916015625 46.94140625 56.76953125 0.37251655629139074 0.4140728476821192 25.4580078125 29.047265625
77.43801652892562 34.08203125 40.767578125 62.392578125 60.7109375 0.28311258278145696 0.347682119205298 20.11328125 24.9609375
82.47933884297521 47.766015625 53.44140625 67.0173828125 64.861328125 0.14983443708609273 0.1978476821192053 11.400390625 14.9208984375
87.43801652892562 59.7408203125 64.5458984375 72.521484375 69.201171875 0.06456953642384106 0.09437086092715231 6.359375 7.590429687500001
92.39669421487604 60.7181640625 72.556640625 76.7337890625 72.9658203125 0.02566225165562914 0.16920529801324505 1.876953125 14.0919921875
97.43801652892562 27.7421875 55.8125 76.173828125 76.62890625 0.2847682119205298 0.6705298013245033 22.208984375 49.15234375


==> tables/time_ordering_curve_challenge_oracle.dat <==
pct true_offset_p10_days true_offset_p50_days true_offset_p90_days oracle_offset_p50_days rank_abs_error_frac_p50 rank_abs_error_frac_p90 time_at_position_abs_error_days_p50 time_at_position_abs_error_days_p90
2.479338842975207 9.8720703125 48.7783203125 76.89453125 3.7021484375 0.5968543046357615 0.9403973509933775 44.8828125 71.576171875
7.43801652892562 6.9849609375 37.1123046875 63.63964843750001 7.12109375 0.36837748344370863 0.7279801324503312 29.2490234375 55.04277343750001
12.396694214876034 12.9486328125 37.5009765625 57.0544921875 11.8701171875 0.32533112582781454 0.6284768211920531 25.1025390625 47.06152343750001
17.43801652892562 13.021484375 42.009765625 74.076171875 14.08203125 0.3294701986754967 0.7433774834437086 26.26953125 58.361328125
22.479338842975206 13.77890625 45.7275390625 61.6509765625 19.65234375 0.3526490066225165 0.5753311258278145 26.310546875 42.7109375
27.43801652892562 12.267382812500003 42.046875 65.46210937500001 24.322265625 0.26986754966887416 0.5531456953642385 19.802734375 39.97929687500001
32.396694214876035 3.953515625000001 22.5341796875 70.415625 29.072265625 0.2218543046357616 0.5635761589403974 17.4794921875 40.9607421875
37.43801652892562 12.64453125 38.974609375 57.603515625 32.58203125 0.1771523178807947 0.3824503311258278 14.244140625 28.583984375
42.47933884297521 6.0326171875000005 31.1845703125 58.43164062500001 35.1142578125 0.22185430463576158 0.397682119205298 15.5419921875 31.3603515625
47.43801652892562 8.614062500000001 35.2109375 55.52558593750001 38.9716796875 0.20943708609271522 0.4132450331125828 15.2880859375 31.123828125000003
52.396694214876035 3.8232421875 21.8974609375 50.22441406250001 42.080078125 0.2905629139072848 0.5003311258278146 21.8740234375 38.467578125
57.43801652892562 2.673828125 18.158203125 65.484375 45.607421875 0.37748344370860926 0.554635761589404 29.611328125 42.240234375
62.47933884297521 8.5740234375 21.5029296875 58.97929687500002 48.826171875 0.3708609271523179 0.5367549668874172 26.8330078125 40.6205078125
67.43801652892562 14.1255859375 21.1376953125 49.454101562500014 52.39453125 0.43874172185430466 0.48261589403973515 32.103515625 37.058984375
72.39669421487604 26.769921875 31.916015625 46.94140625 56.76953125 0.37251655629139074 0.4140728476821192 25.4580078125 29.047265625
77.43801652892562 34.08203125 40.767578125 62.392578125 60.7109375 0.28311258278145696 0.347682119205298 20.11328125 24.9609375
82.47933884297521 47.766015625 53.44140625 67.0173828125 64.861328125 0.14983443708609273 0.1978476821192053 11.400390625 14.9208984375
87.43801652892562 59.7408203125 64.5458984375 72.521484375 69.201171875 0.06456953642384106 0.09437086092715231 6.359375 7.590429687500001
92.39669421487604 60.7181640625 72.556640625 76.7337890625 72.9658203125 0.02566225165562914 0.16920529801324505 1.876953125 14.0919921875
97.43801652892562 27.7421875 55.8125 76.173828125 76.62890625 0.2847682119205298 0.6705298013245033 22.208984375 49.15234375


==> tables/time_ordering_curve_challenge_pymc.dat <==
pct true_offset_p10_days true_offset_p50_days true_offset_p90_days oracle_offset_p50_days rank_abs_error_frac_p50 rank_abs_error_frac_p90 time_at_position_abs_error_days_p50 time_at_position_abs_error_days_p90
2.479338842975207 9.8720703125 48.7783203125 76.89453125 3.7021484375 0.5927152317880795 0.9403973509933775 44.6064453125 71.576171875
7.43801652892562 6.9849609375 37.1123046875 63.63964843750001 7.12109375 0.36837748344370863 0.7279801324503312 29.2490234375 55.04277343750001
12.396694214876034 12.6009765625 37.5009765625 57.0544921875 11.8701171875 0.3228476821192053 0.6284768211920531 24.8916015625 47.06152343750001
17.43801652892562 13.021484375 42.009765625 74.076171875 14.08203125 0.3294701986754967 0.7466887417218543 26.26953125 58.884765625
22.479338842975206 13.9490234375 45.7275390625 61.6509765625 19.65234375 0.3576158940397351 0.554635761589404 26.6484375 40.981640625
27.43801652892562 4.9060546875 32.2255859375 63.67265625000001 24.322265625 0.22019867549668876 0.5322847682119206 16.9013671875 37.52890625000001
32.396694214876035 4.927929687500001 35.02734375 70.415625 29.072265625 0.27897350993377484 0.5576158940397351 20.22265625 40.4140625
37.43801652892562 13.806640625 38.974609375 57.603515625 32.58203125 0.173841059602649 0.3824503311258278 13.95703125 28.171875
42.47933884297521 6.0326171875000005 31.1845703125 58.43164062500001 35.1142578125 0.22102649006622516 0.397682119205298 15.4912109375 31.3603515625
47.43801652892562 8.614062500000001 33.76171875 55.52558593750001 38.9716796875 0.2152317880794702 0.41158940397350996 15.572265625 31.110546875000004
52.396694214876035 3.8232421875 24.224609375 54.705078125 42.080078125 0.2682119205298013 0.5003311258278146 20.0224609375 38.3623046875
57.43801652892562 2.673828125 31.529296875 71.552734375 45.607421875 0.30960264900662254 0.5529801324503312 24.66796875 42.25
62.47933884297521 8.5740234375 14.08203125 49.180078125 48.826171875 0.45612582781456956 0.5364238410596026 34.3984375 40.425
67.43801652892562 10.972265625 21.1376953125 49.454101562500014 52.39453125 0.43874172185430466 0.543046357615894 31.81640625 39.91015625
72.39669421487604 26.769921875 32.1806640625 46.94140625 56.76953125 0.3700331125827815 0.4059602649006623 25.3642578125 28.1884765625
77.43801652892562 34.08203125 40.767578125 62.392578125 60.7109375 0.2814569536423841 0.347682119205298 20.015625 24.798828125
82.47933884297521 47.766015625 53.44140625 71.15371093750001 64.861328125 0.14983443708609273 0.19685430463576162 11.50390625 14.669335937500001
87.43801652892562 59.11640625 63.7998046875 72.2595703125 69.201171875 0.062086092715231786 0.09403973509933777 5.5908203125 8.292773437500001
92.39669421487604 60.7181640625 72.556640625 76.7337890625 72.9658203125 0.028973509933774837 0.16920529801324505 2.126953125 14.0919921875
97.43801652892562 27.7421875 55.8125 76.173828125 76.62890625 0.2847682119205298 0.6705298013245033 22.208984375 49.15234375


==> tables/time_ordering_curve_challenge_ranklocal.dat <==
pct true_offset_p10_days true_offset_p50_days true_offset_p90_days oracle_offset_p50_days rank_abs_error_frac_p50 rank_abs_error_frac_p90 time_at_position_abs_error_days_p50 time_at_position_abs_error_days_p90
2.479338842975207 12.9568359375 44.8291015625 72.2158203125 3.7021484375 0.5422185430463575 0.9041390728476821 41.1376953125 69.689453125
7.43801652892562 7.751367187500001 29.392578125 64.1796875 7.12109375 0.25 0.7408940397350994 22.0634765625 56.021679687500004
12.396694214876034 5.2126953125 51.568359375 73.244921875 11.8701171875 0.5455298013245033 0.8205298013245034 39.947265625 62.360937500000006
17.43801652892562 9.90625 21.296875 65.0546875 14.08203125 0.08774834437086093 0.640728476821192 7.490234375 49.71484375
22.479338842975206 18.062890625 39.2392578125 69.0666015625 19.65234375 0.26738410596026485 0.6561258278145695 20.501953125 50.2556640625
27.43801652892562 11.66171875 33.0400390625 70.408203125 24.322265625 0.1705298013245033 0.6119205298013246 14.0810546875 46.3474609375
32.396694214876035 5.584179687500001 45.2822265625 76.6642578125 29.072265625 0.2764900662251656 0.6374172185430463 22.984375 45.80703125
37.43801652892562 14.240234375 56.662109375 76.89453125 32.58203125 0.3708609271523179 0.5960264900662252 26.662109375 44.171875
42.47933884297521 6.122851562500001 61.5966796875 73.0248046875 35.1142578125 0.40397350993377484 0.506953642384106 30.0087890625 38.2712890625
47.43801652892562 11.077929687500001 42.2998046875 70.772265625 38.9716796875 0.2574503311258278 0.4298013245033113 19.66796875 32.4873046875
52.396694214876035 7.293945312500001 27.8037109375 53.857421875 42.080078125 0.26572847682119205 0.4470198675496689 19.1845703125 34.7591796875
57.43801652892562 12.837890625 41.37109375 72.85546875 45.607421875 0.2052980132450331 0.4519867549668874 13.521484375 34.103515625
62.47933884297521 9.672851562500002 35.0517578125 67.072265625 48.826171875 0.26241721854304634 0.5403973509933775 17.2783203125 40.111328125
67.43801652892562 8.614062500000001 31.6767578125 70.9462890625 52.39453125 0.3385761589403974 0.5783112582781457 24.4111328125 43.9056640625
72.39669421487604 10.394335937500001 42.625 57.8416015625 56.76953125 0.20695364238410596 0.6097682119205299 14.6943359375 45.48242187500001
77.43801652892562 13.923828125 40.744140625 71.5546875 60.7109375 0.26986754966887416 0.6026490066225165 18.63671875 45.2421875
82.47933884297521 7.538671875 35.4091796875 57.74453125 64.861328125 0.39486754966887416 0.7518211920529801 28.3623046875 56.6083984375
87.43801652892562 13.78203125 44.5205078125 71.8599609375 69.201171875 0.3079470198675497 0.7278145695364239 23.0283203125 57.1587890625
92.39669421487604 27.27578125000001 46.7421875 69.95136718750001 72.9658203125 0.3410596026490066 0.6253311258278149 26.896484375 45.94414062500003
97.43801652892562 14.08203125 50.96484375 67.42578125 76.62890625 0.3211920529801324 0.793046357615894 25.89453125 62.232421875


==> tables/time_ordering_curve_test_absolute.dat <==
pct true_offset_p50_days rank_abs_error_frac_p50 time_at_position_abs_error_days_p50
2.499958 33.000000 0.360873 31.357422
7.499875 41.800781 0.420432 35.816406
12.499884 44.988281 0.409423 34.727539
17.499893 45.320312 0.365274 30.708984
22.499903 45.092773 0.311588 26.512695
27.499912 45.041016 0.268138 22.783203
32.499921 44.925781 0.258914 21.889648
37.499931 44.839844 0.253927 21.531250
42.499940 45.275391 0.252628 21.231445
47.499949 44.250000 0.246308 20.941406
52.499866 43.376953 0.242920 20.339844
57.499875 43.749023 0.223183 18.598633
62.499884 41.349609 0.241828 20.125000
67.499893 36.352539 0.290952 24.468750
72.499903 33.726562 0.326932 27.462891
77.499912 30.647461 0.413484 34.324219
82.499921 40.363281 0.343727 28.369141
87.499931 28.935547 0.532902 44.652344
92.499940 48.404297 0.347316 29.337891
97.499949 50.529297 0.376900 31.703125


==> tables/time_ordering_curve_test_compile.dat <==
pct true_offset_p50_days rank_abs_error_frac_p50 time_at_position_abs_error_days_p50
2.499958 11.990234 0.125933 10.832031
7.499875 49.134766 0.507311 42.855469
12.499884 65.562500 0.675779 56.368164
17.499893 41.111328 0.307203 25.914062
22.499903 46.976562 0.338467 28.576172
27.499912 40.916016 0.246425 21.115234
32.499921 44.250000 0.264957 22.465820
37.499931 40.162109 0.214054 18.060547
42.499940 41.633789 0.253042 21.366211
47.499949 44.283203 0.241111 20.505859
52.499866 43.035156 0.233968 19.730469
57.499875 39.845703 0.261742 22.010742
62.499884 40.734375 0.248637 20.724609
67.499893 9.943359 0.559240 47.207031
72.499903 22.730469 0.457123 38.957031
77.499912 40.048828 0.311901 25.396484
82.499921 57.437500 0.148616 12.466797
87.499931 75.201172 0.051292 4.388672
92.499940 38.599609 0.473138 39.324219
97.499949 43.561523 0.463911 38.907227


==> tables/time_ordering_curve_test_oracle.dat <==
pct oracle_offset_p50_days
2.499958 1.328125
7.499875 5.986328
12.499884 10.289062
17.499893 14.865234
22.499903 18.480469
27.499912 22.767578
32.499921 27.183594
37.499931 31.873047
42.499940 35.812500
47.499949 40.240234
52.499866 44.373047
57.499875 48.181641
62.499884 52.892578
67.499893 56.804688
72.499903 61.023438
77.499912 64.849609
82.499921 69.197266
87.499931 73.435547
92.499940 77.812500
97.499949 82.035156


==> tables/time_ordering_curve_test_pymc.dat <==
pct true_offset_p50_days rank_abs_error_frac_p50 time_at_position_abs_error_days_p50
2.499958 50.119141 0.567152 48.263672
7.499875 25.148438 0.237189 19.828125
12.499884 32.884766 0.260518 22.049805
17.499893 40.220703 0.295806 25.208984
22.499903 46.976562 0.338638 28.583984
27.499912 40.550781 0.240926 20.714844
32.499921 44.400391 0.267243 22.729492
37.499931 40.250000 0.215975 18.285156
42.499940 41.499023 0.251124 21.195312
47.499949 44.529297 0.242678 20.595703
52.499866 42.037109 0.218076 18.474609
57.499875 39.848633 0.273482 23.033203
62.499884 40.677734 0.249239 20.814453
67.499893 10.131836 0.563056 47.555664
72.499903 23.021484 0.453935 38.636719
77.499912 40.108398 0.309544 25.246094
82.499921 57.480469 0.148420 12.412109
87.499931 75.193359 0.051077 4.400391
92.499940 38.640625 0.472430 39.255859
97.499949 43.562500 0.463883 38.899414


==> tables/time_ordering_curve_test_ranklocal.dat <==
pct true_offset_p50_days rank_abs_error_frac_p50 time_at_position_abs_error_days_p50
2.499958 36.373047 0.400113 34.679688
7.499875 40.076172 0.397421 34.121094
12.499884 40.870117 0.358786 30.648438
17.499893 41.349609 0.313710 26.644531
22.499903 44.512695 0.301631 25.808594
27.499912 44.587891 0.261512 22.376953
32.499921 44.446289 0.258589 21.900391
37.499931 44.177734 0.252869 21.517578
42.499940 44.496094 0.251651 21.127930
47.499949 45.083984 0.244280 20.703125
52.499866 44.636719 0.239064 20.068359
57.499875 43.754883 0.245015 20.576172
62.499884 40.476562 0.258669 21.599609
67.499893 39.272461 0.271287 22.836914
72.499903 37.177734 0.288130 24.074219
77.499912 27.929688 0.441779 36.875000
82.499921 47.394531 0.251912 21.251953
87.499931 50.072266 0.283870 23.708984
92.499940 48.927734 0.343377 29.009766
97.499949 30.367188 0.615504 51.897461


==> tables/time_ordering_metrics.dat <==
model test_pair challenge_pair test_rankerr challenge_rankerr test_timeerr challenge_timeerr
COFF 0.5346 0.5835 0.2822 0.2566 23.73 19.67
PyMC 0.5334 0.5840 0.2789 0.2566 23.44 19.57
absolute 0.4990 0.4694 0.3052 0.3344 25.77 25.39
delta 0.5024 0.4428 0.3027 0.3560 25.56 27.13
ordinal 0.5109 0.4703 0.2832 0.3245 23.88 24.82
rank-local 0.5019 0.5108 0.2941 0.3046 24.80 23.15
within90 0.5287 0.5201 0.2591 0.2947 21.83 22.91

